On Irradiance Distributions for Weakly Turbulent FSO Links: Log-Normal vs. Gamma-Gamma

Weak turbulence is commonly modeled using the log-normal distribution. Our experimental results show that this distribution fails to capture irradiance fluctuations in this regime. The Gamma-Gamma model is shown to be more accurate.

==> NewData_PDF/Window1000to1005min/Empirical_pdf.txt <==
0.000112322720731392	0.219941994598918
0.0637476213120043	0.475713583719227
0.127382919903277	0.630668008350916
0.191018218494550	0.728606519212718
0.254653517085823	0.786329596032369
0.318288815677096	0.817901926132957
0.381924114268369	0.806258736525726
0.445559412859642	0.767421913277559
0.509194711450915	0.746614176267828
0.572830010042188	0.726285024352381
0.636465308633460	0.680840869578638
0.700100607224733	0.632782354439100
0.763735905816006	0.585080992354998
0.827371204407279	0.554572978359611
0.891006502998552	0.509307400113586
0.954641801589825	0.468713383832671
1.01827710018110	0.431105167095206
1.08191239877237	0.403261514893375
1.14554769736364	0.366910476911046
1.20918299595492	0.335695299865894
1.27281829454619	0.308951679074807
1.33645359313746	0.275922164508038
1.40008889172874	0.252314347543684
1.46372419032001	0.231078026867428
1.52735948891128	0.215234717328264
1.59099478750255	0.203020082832335
1.65463008609383	0.184255261299701
1.71826538468510	0.163197517151163
1.78190068327637	0.155290148503799
1.84553598186765	0.145018426629445
1.90917128045892	0.135182431482723
1.97280657905019	0.124110686764191
2.03644187764146	0.110224575968819
2.10007717623274	0.104702989731770
2.16371247482401	0.0954955839626167
2.22734777341528	0.0897239905867626
2.29098307200656	0.0808380225675019
2.35461837059783	0.0749235679694732
2.41825366918910	0.0704948700820603
2.48188896778038	0.0649518546616855
2.54552426637165	0.0601660037188362
2.60915956496292	0.0577445060029766
2.67279486355419	0.0543158366707860
2.73643016214547	0.0526086450657994
2.80006546073674	0.0494442689946318
2.86370075932801	0.0460013135402238
2.92733605791929	0.0407440205641982
2.99097135651056	0.0353152941215631
3.05460665510183	0.0348867104550393
3.11824195369310	0.0322009194781566
3.18187725228438	0.0304865848120613
3.24551255087565	0.0294722701346216
3.30914784946692	0.0267721930355215
3.37278314805820	0.0254007253026453
3.43641844664947	0.0227363635090889
3.50005374524074	0.0195934166212475
3.56368904383201	0.0187648215326348
3.62732434242329	0.0171862050276053
3.69095964101456	0.0155433009725974
3.75459493960583	0.0146004169062449
3.81823023819711	0.0139289691620243
3.88186553678838	0.0126575042846703
3.94550083537965	0.0128289377512798
4.00913613397093	0.0111931767573805
4.07277143256220	0.0114360408350774
4.13640673115347	0.0118646245016012
4.20004202974474	0.0122360636792552
4.26367732833602	0.0110288863518797
4.32731262692729	0.00915026128028364
4.39094792551856	0.00893596944702173
4.45458322410983	0.00891454026369554
4.51821852270111	0.00764307538634153
4.58185382129238	0.00732163763644866
4.64548911988365	0.00758593089747169
4.70912441847493	0.00687876784770738
4.77275971706620	0.00682876641994626
4.83639501565747	0.00647875642561847
4.90003031424874	0.00647875642561847
4.96366561284002	0.00509300257052478
5.02730091143129	0.00548587093150495
5.09093621002256	0.00560015990924463
5.15457150861384	0.00485728155393667
5.21820680720511	0.00475727869841445
5.28184210579638	0.00387153912093188
5.34547740438766	0.00347152769884297
5.40911270297893	0.00293579811568819
5.47274800157020	0.00296437036012312
5.53638330016147	0.00262150342690406
5.60001859875275	0.00257864506025167
5.66365389734402	0.00297151342123185
5.72728919593529	0.00277150771018740
5.79092449452657	0.00276436464907866
5.85455979311784	0.00208577384374928
5.91819509170911	0.00209291690485801
5.98183039030038	0.00251435751027310
6.04546568889166	0.00240721159364215
6.10910098748293	0.00215720445483658
6.17273628607420	0.00190719731603102
6.23637158466548	0.00155718732170323
6.30000688325675	0.00130718018289766
6.36364218184802	0.00175719303274768
6.42727748043930	0.00161433181057307
6.49091277903057	0.00155004426059450
6.55454807762184	0.00156433038281196
6.61818337621311	0.00166433323833418
6.68181867480439	0.00183576670494371
6.74545397339566	0.00167147629944291
6.80908927198693	0.00130003712178893
6.87272457057821	0.00101431467743972
6.93635986916948	0.000692876927546849
6.99999516776075	0.000628589377568275
7.06363046635202	0.000757164477525422
7.12726576494330	0.000578587949807162
7.19090106353457	0.000585731010915893
7.25453636212584	0.000642875499785736
7.31817166071712	0.000500014277611128
7.38180695930839	0.000478585094284937
7.44544225789966	0.000457155910958746
7.50907755649093	0.000621446316459545
7.57271285508221	0.000442869788741285
7.63634815367348	0.000371439177653981
7.69998345226475	0.000385725299871442
7.76361875085603	0.000250007138805564
7.82725404944730	0.000371439177653981
7.89088934803857	0.000400011422088902
7.95452464662984	0.000250007138805564
8.01815994522112	0.000307151627675407
8.08179524381239	0.000242864077696834
8.14543054240366	0.000278579383240486
8.20906584099494	0.000292865505457946
8.27270113958621	0.000328580811001598
8.33633643817748	0.000378582238762711
8.39997173676875	0.000250007138805564
8.46360703536003	0.000192862649935721
8.52724233395130	0.000300008566566677
8.59087763254257	0.000185719588826990
8.65451293113385	0.000157147344392069
8.71814822972512	0.000178576527718260
8.78178352831639	0.000107145916630956
8.84541882690767	0.000150004283283338
8.90905412549894	0.000114288977739686
8.97268942409021	0.000121432038848417
9.03632472268148	0.000114288977739686
9.09996002127276	9.28597944134952e-05
9.16359531986403	0.000128575099957147
9.22723061845530	8.57167333047648e-05
9.29086591704658	0.000142861222174608
9.35450121563785	7.14306110873040e-05
9.41813651422912	9.28597944134952e-05
9.48177181282039	0.000135718161065878
9.54540711141167	0.000171433466609530
9.60904241000294	0.000192862649935721
9.67267770859421	0.000171433466609530
9.73631300718549	5.71444888698432e-05
9.79994830577676	7.85736721960344e-05
9.86358360436803	5.00014277611128e-05
9.92721890295931	4.28583666523824e-05
9.99085420155058	5.71444888698432e-05
10.0544895001419	5.00014277611128e-05
10.1181247987331	5.71444888698432e-05
10.1817600973244	6.42875499785736e-05
10.2453953959157	5.00014277611128e-05
10.3090306945069	5.71444888698432e-05
10.3726659930982	3.57153055436520e-05
10.4363012916895	4.28583666523824e-05
10.4999365902808	1.42861222174608e-05
10.5635718888720	7.14306110873040e-06
10.6272071874633	1.42861222174608e-05
10.6908424860546	0
10.7544777846459	1.42861222174608e-05
10.8181130832371	7.14306110873040e-06
10.8817483818284	1.42861222174608e-05
10.9453836804197	7.14306110873040e-06
11.0090189790109	2.14291833261912e-05
11.0726542776022	1.42861222174608e-05
11.1362895761935	7.14306110873040e-06
11.1999248747848	1.42861222174608e-05
11.2635601733760	7.14306110873040e-06
11.3271954719673	7.14306110873040e-06
11.3908307705586	2.14291833261912e-05
11.4544660691499	7.14306110873040e-06
11.5181013677411	2.14291833261912e-05
11.5817366663324	1.42861222174608e-05
11.6453719649237	2.14291833261912e-05
11.7090072635149	2.14291833261912e-05
11.7726425621062	2.14291833261912e-05
11.8362778606975	0
11.8999131592888	3.57153055436520e-05
11.9635484578800	3.57153055436520e-05
12.0271837564713	5.71444888698432e-05
12.0908190550626	9.28597944134952e-05
12.1544543536539	2.85722444349216e-05
12.2180896522451	5.00014277611128e-05
12.2817249508364	5.00014277611128e-05
12.3453602494277	1.42861222174608e-05
12.4089955480189	2.85722444349216e-05
12.4726308466102	7.14306110873040e-06
12.5362661452015	7.14306110873040e-06
12.5999014437928	0
12.6635367423840	7.14306110873040e-06
12.7271720409753	0
12.7908073395666	0
12.8544426381579	0
12.9180779367491	0
12.9817132353404	7.14306110873040e-06
13.0453485339317	0
13.1089838325229	0
13.1726191311142	0
13.2362544297055	0
13.2998897282968	0
13.3635250268880	7.14306110873040e-06
13.4271603254793	0
13.4907956240706	0
13.5544309226619	7.14306110873040e-06
13.6180662212531	0
13.6817015198444	0
13.7453368184357	0
13.8089721170270	0
13.8726074156182	0
13.9362427142095	0

==> NewData_PDF/Window1000to1005min/GG_MLE_pdf.txt <==
0.000112322720731392	0.000703223359784481
0.0637476213120043	0.376989309759308
0.127382919903277	0.600084767418445
0.191018218494550	0.724556827336521
0.254653517085823	0.786457423113680
0.318288815677096	0.808148517477706
0.381924114268369	0.803943509066363
0.445559412859642	0.783231256063574
0.509194711450915	0.752275559641533
0.572830010042188	0.715299859673728
0.636465308633460	0.675165964371540
0.700100607224733	0.633811648042208
0.763735905816006	0.592539652659407
0.827371204407279	0.552212310820466
0.891006502998552	0.513384709227776
0.954641801589825	0.476396985591680
1.01827710018110	0.441438970021113
1.08191239877237	0.408595830496435
1.14554769736364	0.377880504537948
1.20918299595492	0.349256840129233
1.27281829454619	0.322656144924535
1.33645359313746	0.297989023338768
1.40008889172874	0.275153824435457
1.46372419032001	0.254042640387074
1.52735948891128	0.234545528510810
1.59099478750255	0.216553442208435
1.65463008609383	0.199960222887235
1.71826538468510	0.184663909547566
1.78190068327637	0.170567553933008
1.84553598186765	0.157579679210424
1.90917128045892	0.145614483700741
1.97280657905019	0.134591864444042
2.03644187764146	0.124437315684327
2.10007717623274	0.115081742795430
2.16371247482401	0.106461221371085
2.22734777341528	0.0985167231784587
2.29098307200656	0.0911938247046756
2.35461837059783	0.0844424095818112
2.41825366918910	0.0782163728689459
2.48188896778038	0.0724733327128486
2.54552426637165	0.0671743530882136
2.60915956496292	0.0622836799750623
2.67279486355419	0.0577684923459184
2.73643016214547	0.0535986686194027
2.80006546073674	0.0497465687228063
2.86370075932801	0.0461868315434014
2.92733605791929	0.0428961872984911
2.99097135651056	0.0398532841886456
3.05460665510183	0.0370385285953487
3.11824195369310	0.0344339380268899
3.18187725228438	0.0320230059922920
3.24551255087565	0.0297905779829428
3.30914784946692	0.0277227377583064
3.37278314805820	0.0258067031603008
3.43641844664947	0.0240307307166697
3.50005374524074	0.0223840283339878
3.56368904383201	0.0208566754236567
3.62732434242329	0.0194395498477847
3.69095964101456	0.0181242611150719
3.75459493960583	0.0169030892989444
3.81823023819711	0.0157689291906647
3.88186553678838	0.0147152392386408
3.94550083537965	0.0137359948614616
4.00913613397093	0.0128256457561979
4.07277143256220	0.0119790768552075
4.13640673115347	0.0111915726140956
4.20004202974474	0.0104587843406788
4.26367732833602	0.00977670029987648
4.32731262692729	0.00914161835251522
4.39094792551856	0.00855012090719819
4.45458322410983	0.00799905198379109
4.51821852270111	0.00748549620482373
4.58185382129238	0.00700675954733083
4.64548911988365	0.00656035170246829
4.70912441847493	0.00614396990375820
4.77275971706620	0.00575548409713921
4.83639501565747	0.00539292333723061
4.90003031424874	0.00505446330444957
4.96366561284002	0.00473841484693826
5.02730091143129	0.00444321345974041
5.09093621002256	0.00416740962138835
5.15457150861384	0.00390965991509010
5.21820680720511	0.00366871886810251
5.28184210579638	0.00344343144869842
5.34547740438766	0.00323272616543404
5.40911270297893	0.00303560871824643
5.47274800157020	0.00285115615530088
5.53638330016147	0.00267851149350544
5.60001859875275	0.00251687876424952
5.66365389734402	0.00236551844923859
5.72728919593529	0.00222374327431625
5.79092449452657	0.00209091433191652
5.85455979311784	0.00196643750529610
5.91819509170911	0.00184976016998221
5.98183039030038	0.00174036814995502
6.04546568889166	0.00163778290798472
6.10910098748293	0.00154155895127664
6.17273628607420	0.00145128143516040
6.23637158466548	0.00136656394900288
6.30000688325675	0.00128704646984397
6.36364218184802	0.00121239347045793
6.42727748043930	0.00114229216964404
6.49091277903057	0.00107645091355551
6.55454807762184	0.00101459767779541
6.61818337621311	0.000956478680848605
6.68181867480439	0.000901857100188348
6.74545397339566	0.000850511883099559
6.80908927198693	0.000802236644905287
6.87272457057821	0.000756838647872644
6.93635986916948	0.000714137854614868
6.99999516776075	0.000673966050301252
7.06363046635202	0.000636166028440425
7.12726576494330	0.000600590835418503
7.19090106353457	0.000567103069355221
7.25453636212584	0.000535574229191179
7.31817166071712	0.000505884110240648
7.38180695930839	0.000477920242739284
7.44544225789966	0.000451577370186922
7.50907755649093	0.000426756964534507
7.57271285508221	0.000403366775492744


==> NewData_PDF/Window1000to1005min/LN_MLE_pdf.txt <==
0.0637476213120043	0.235465352501423
0.127382919903277	0.624948684842559
0.191018218494550	0.850938176372667
0.254653517085823	0.941758762278493
0.318288815677096	0.952556867799300
0.381924114268369	0.920422092571258
0.445559412859642	0.867138307654933
0.509194711450915	0.805015362350629
0.572830010042188	0.740861573543290
0.636465308633460	0.678335952450091
0.700100607224733	0.619298956324595
0.763735905816006	0.564586512706247
0.827371204407279	0.514456219673546
0.891006502998552	0.468846322491516
0.954641801589825	0.427526664050123
1.01827710018110	0.390186612740667
1.08191239877237	0.356485865140566
1.14554769736364	0.326083224003379
1.20918299595492	0.298652265201164
1.27281829454619	0.273889210997846
1.33645359313746	0.251516208038554
1.40008889172874	0.231281944469044
1.46372419032001	0.212960778590031
1.52735948891128	0.196351088033635
1.59099478750255	0.181273264767114
1.65463008609383	0.167567606868526
1.71826538468510	0.155092250740307
1.78190068327637	0.143721221602875
1.84553598186765	0.133342640036870
1.90917128045892	0.123857098311061
1.97280657905019	0.115176206198176
2.03644187764146	0.107221298156546
2.10007717623274	0.0999222897607943
2.16371247482401	0.0932166695993266
2.22734777341528	0.0870486125749721
2.29098307200656	0.0813682010541045
2.35461837059783	0.0761307412388419
2.41825366918910	0.0712961632584860
2.48188896778038	0.0668284946527429
2.54552426637165	0.0626953980702730
2.60915956496292	0.0588677650877111
2.67279486355419	0.0553193590448936
2.73643016214547	0.0520265006838025
2.80006546073674	0.0489677911720232
2.86370075932801	0.0461238677912357
2.92733605791929	0.0434771881847529
2.99097135651056	0.0410118395936653
3.05460665510183	0.0387133699772413
3.11824195369310	0.0365686383180031
3.18187725228438	0.0345656817629262
3.24551255087565	0.0326935975563742
3.30914784946692	0.0309424379838280
3.37278314805820	0.0293031167736271
3.43641844664947	0.0277673256015845
3.50005374524074	0.0263274595146049
3.56368904383201	0.0249765502379498
3.62732434242329	0.0237082064596501
3.69095964101456	0.0225165602974763
3.75459493960583	0.0213962192511497
3.81823023819711	0.0203422230271069
3.88186553678838	0.0193500046968488
3.94550083537965	0.0184153557141738
4.00913613397093	0.0175343943726967
4.07277143256220	0.0167035373340836
4.13640673115347	0.0159194739003231
4.20004202974474	0.0151791427409224
4.26367732833602	0.0144797108188651
4.32731262692729	0.0138185542880913
4.39094792551856	0.0131932411606822
4.45458322410983	0.0126015155643120
4.51821852270111	0.0120412834302350
4.58185382129238	0.0115105994694699
4.64548911988365	0.0110076553101940
4.70912441847493	0.0105307686829376
4.77275971706620	0.0100783735521830
4.83639501565747	0.00964901110361766
4.90003031424874	0.00924132150573795
4.96366561284002	0.00885403637288255
5.02730091143129	0.00848597186423280
5.09093621002256	0.00813602235994981
5.15457150861384	0.00780315466152995
5.21820680720511	0.00748640266873021
5.28184210579638	0.00718486249012083
5.34547740438766	0.00689768794852633
5.40911270297893	0.00662408644637772
5.47274800157020	0.00636331515936497
5.53638330016147	0.00611467752979715
5.60001859875275	0.00587752003378432
5.66365389734402	0.00565122919878609
5.72728919593529	0.00543522885025591
5.79092449452657	0.00522897756807540
5.85455979311784	0.00503196633524190
5.91819509170911	0.00484371636286670
5.98183039030038	0.00466377707697924
6.04546568889166	0.00449172425393014
6.10910098748293	0.00432715829235878
6.17273628607420	0.00416970261075106
6.23637158466548	0.00401900216057215
6.30000688325675	0.00387472204582827
6.36364218184802	0.00373654624069824
6.42727748043930	0.00360417639759059
6.49091277903057	0.00347733073862954
6.55454807762184	0.00335574302416258
6.61818337621311	0.00323916159241773
6.68181867480439	0.00312734846492536
6.74545397339566	0.00302007851276318
6.80908927198693	0.00291713867908694
6.87272457057821	0.00281832725377761
6.93635986916948	0.00272345319637183
6.99999516776075	0.00263233550374943
7.06363046635202	0.00254480261933165
7.12726576494330	0.00246069188080036
7.19090106353457	0.00237984900358248
7.25453636212584	0.00230212759755853
7.31817166071712	0.00222738871465077
7.38180695930839	0.00215550042512625
7.44544225789966	0.00208633742061526
7.50907755649093	0.00201978064199727
7.57271285508221	0.00195571693044546


==> NewData_PDF/Window280to285min/Empirical_pdf.txt <==
0.00376240752742510	0.00659543901485695
0.0183268835363927	0.00618956584471190
0.0328913595453602	0.0130555869729989
0.0474558355543278	0.0148143707102941
0.0620203115632953	0.0200568991580009
0.0765847875722629	0.0280728942683655
0.0911492635812304	0.0352433202742612
0.105713739590198	0.0495503495218740
0.120278215599166	0.0650411755157431
0.134842691608133	0.0680175787634734
0.149407167617101	0.0791114454141046
0.163971643626068	0.0853010112588165
0.178536119635036	0.107624035616794
0.193100595644003	0.131739666476245
0.207665071652971	0.141142394917939
0.222229547661938	0.157986131478958
0.236794023670906	0.178651840392176
0.251358499679874	0.218664170415642
0.265922975688841	0.236962285836348
0.280487451697809	0.254550123209299
0.295051927706776	0.287628786576120
0.309616403715744	0.318745729620574
0.324180879724711	0.345228953972538
0.338745355733679	0.360787425494764
0.353309831742646	0.401611501858520
0.367874307751614	0.423122779876207
0.382438783760582	0.470136422084675
0.397003259769549	0.502234225290312
0.411567735778517	0.532877649636263
0.426132211787484	0.575325218680598
0.440696687796452	0.612834664154836
0.455261163805419	0.633635664124770
0.469825639814387	0.643613379557502
0.484390115823354	0.663467342130430
0.498954591832322	0.686534467300340
0.513519067841289	0.701856179473315
0.528083543850257	0.704156127437471
0.542648019859225	0.723942444482042
0.557212495868192	0.739670029825162
0.571776971877160	0.792704124057448
0.586341447886127	0.798420171203657
0.600905923895095	0.804000927293151
0.615470399904062	0.814046288254241
0.630034875913030	0.823043143525789
0.644599351921998	0.829570937012289
0.659163827930965	0.833020858958522
0.673728303939933	0.834779642695817
0.688292779948900	0.855512997137393
0.702857255957868	0.867621546713387
0.717421731966835	0.875366959710321
0.731986207975803	0.858658514206017
0.746550683984770	0.865964231268628
0.761115159993738	0.865659826391019
0.775679636002706	0.848646976009106
0.790244112011673	0.846955837800168
0.804808588020641	0.863123119077612
0.819373064029608	0.866809800373097
0.833937540038576	0.856087984128432
0.848502016047543	0.849154317471787
0.863066492056511	0.852502771125484
0.877630968065478	0.864103979238796
0.892195444074446	0.854633605268745
0.906759920083413	0.873641998737205
0.921324396092381	0.868196533704425
0.935888872101349	0.888929888146001
0.950453348110316	0.875062554832712
0.965017824119284	0.871037645895441
0.979582300128251	0.877565439381940
0.994146776137219	0.874859618247640
1.00871125214619	0.847057306092705
1.02327572815515	0.835929616677895
1.03784020416412	0.837147236188330
1.05240468017309	0.799570145185734
1.06696915618206	0.778227980988941
1.08153363219102	0.787427772845562
1.09609810819999	0.772951629777055
1.11066258420896	0.779851473669521
1.12522706021793	0.752590325741446
1.13979153622689	0.727087961550666
1.15435601223586	0.730030542034217
1.16892048824483	0.726107101389482
1.18348496425380	0.726208569682018
1.19804944026276	0.700266509556914
1.21261391627173	0.694178412004738
1.22717839228070	0.664583493348329
1.24174286828967	0.648314743778348
1.25630734429863	0.633770955181484
1.27087182030760	0.610940589360826
1.28543629631657	0.608200945462347
1.30000077232554	0.586723490208838
1.31456524833451	0.570725322752288
1.32912972434347	0.562709327641923
1.34369420035244	0.543261238239140
1.35825867636141	0.541536277266024
1.37282315237038	0.535008483779524
1.38738762837934	0.517555937463287
1.40195210438831	0.492493269206831
1.41651658039728	0.459110200962401
1.43108105640625	0.441353249768555
1.44564553241521	0.440270921314835
1.46021000842418	0.423021311583671
1.47477448443315	0.409728965261421
1.48933896044212	0.402220311613738
1.50390343645108	0.392174950652648
1.51846791246005	0.365894662885756
1.53303238846902	0.360956539315658
1.54759686447799	0.335285061303984
1.56216134048695	0.334507137727873
1.57672581649592	0.324597067823498
1.59129029250489	0.315735503608665
1.60585476851386	0.308531254838590
1.62041924452282	0.287121445113439
1.63498372053179	0.278395171955321
1.64954819654076	0.280052487400080
1.66411267254973	0.259522069543576
1.67867714855869	0.241731295585552
1.69324162456766	0.232362389908037
1.70780610057663	0.224312572033494
1.72237057658560	0.214909843591800
1.73693505259456	0.209565846851557
1.75149952860353	0.207468835472474
1.76606400461250	0.199554308654646
1.78062848062147	0.184097305424956
1.79519295663043	0.176318069663842
1.80975743263940	0.164074229031134
1.82432190864837	0.162958077813235
1.83888638465734	0.159711092452074
1.85345086066630	0.146148164016394
1.86801533667527	0.140668876219436
1.88257981268424	0.135257233950836
1.89714428869321	0.130488224201631
1.91170876470217	0.128255921765834
1.92627324071114	0.122506051855445
1.94083771672011	0.116654713652521
1.95540219272908	0.107421099031721
1.96996666873804	0.106812289276504
1.98453114474701	0.100352141318362
1.99909562075598	0.0930802470199298
2.01366009676495	0.0874318454020780
2.02822457277392	0.0867892128826817
2.04278904878288	0.0818849120767624
2.05735352479185	0.0800246600469310
2.07191800080082	0.0736998031455040
2.08648247680979	0.0675102373007921
2.10104695281875	0.0649397072232069
2.11561142882772	0.0637559104769505
2.13017590483669	0.0642970747038105
2.14474038084566	0.0588516096710312
2.15930485685462	0.0570251804053785
2.17386933286359	0.0545222958561508
2.18843380887256	0.0489415397666564
2.20299828488153	0.0450857446502785
2.21756276089049	0.0415343544115094
2.23212723689946	0.0397755706742142
2.24669171290843	0.0363594714921601
2.26125618891740	0.0363256487279813
2.27582066492636	0.0357506617369425
2.29038514093533	0.0372388633608077
2.30494961694430	0.0324360308474247
2.31951409295327	0.0286817040235830
2.33407856896223	0.0259758828892827
2.34864304497120	0.0220186194803686
2.36320752098017	0.0226612519997649
2.37777199698914	0.0224583154146924
2.39233647299810	0.0226274292355861
2.40690094900707	0.0206995316773972
2.42146542501604	0.0177569511938456
2.43602990102501	0.0166407999759468
2.45059437703397	0.0167422682684830
2.46515885304294	0.0170128503819130
2.47972332905191	0.0170466731460918
2.49428780506088	0.0170466731460918
2.50885228106984	0.0168775593251980
2.52341675707881	0.0160319902207292
2.53798123308778	0.0173849007878793
2.55254570909675	0.0148143707102941
2.56711018510571	0.0120747268118150
2.58167466111468	0.0102482975461623
2.59623913712365	0.0106879934804861
2.61080361313262	0.0107556390088436
2.62536808914159	0.0101468292536261
2.63993256515055	0.0104174113670561
2.65449704115952	0.00889538697901219
2.66906151716849	0.0107556390088436
2.68362599317746	0.00835422275215213
2.69819046918642	0.00761012194021955
2.71275494519539	0.00808364063872210
2.72731942120436	0.00781305852529208
2.74188389721333	0.00757629917604080
2.75644837322229	0.00531017397606431
2.77101284923126	0.00618956584471190
2.78557732524023	0.00608809755217564
2.80014180124920	0.00429549105070170
2.81470627725816	0.00456607316413173
2.82927075326713	0.00456607316413173
2.84383522927610	0.00449842763577423
2.85839970528507	0.00503959186263428
2.87296418129403	0.00301022601190907
2.88752865730300	0.00334845365369660
2.90209313331197	0.00307787154026658
2.91665760932094	0.00226612519997649
2.93122208532990	0.00179260650147394
2.94578656133887	0.00257053007758527
2.96035103734784	0.00287493495519405
2.97491551335681	0.00213083414326148
2.98947998936577	0.00206318861490397
3.00404446537474	0.00179260650147394
3.01860894138371	0.00175878373729519
3.03317341739268	0.00196172032236771
3.04773789340164	0.00229994796415524
3.06230236941061	0.00182642926565269
3.07686684541958	0.00182642926565269
3.09143132142855	0.00172496097311643
3.10599579743751	0.00175878373729519
3.12056027344648	0.00192789755818895
3.13512474945545	0.00192789755818895
3.14968922546442	0.00290875771937281
3.16425370147338	0.00152202438804391
3.17881817748235	0.00114997398207762
3.19338265349132	0

==> NewData_PDF/Window280to285min/GG_MLE_pdf.txt <==
0.00376240752742510	Inf
0.0183268835363927	3.80519672965128e-05
0.0328913595453602	0.000302329286637183
0.0474558355543278	0.00107988292651631
0.0620203115632953	0.00268472791404171
0.0765847875722629	0.00542236887210493
0.0911492635812304	0.00956940797650594
0.105713739590198	0.0153619160136384
0.120278215599166	0.0229894510535446
0.134842691608133	0.0325928780625003
0.149407167617101	0.0442647801063073
0.163971643626068	0.0580516238141605
0.178536119635036	0.0739570803155930
0.193100595644003	0.0919460656249060
0.207665071652971	0.111949180299796
0.222229547661938	0.133867313100316
0.236794023670906	0.157576236849525
0.251358499679874	0.182931072793772
0.265922975688841	0.209770536510301
0.280487451697809	0.237920906611232
0.295051927706776	0.267199679146635
0.309616403715744	0.297418887195673
0.324180879724711	0.328388077756622
0.338745355733679	0.359916947555771
0.353309831742646	0.391817646446242
0.367874307751614	0.423906762179055
0.382438783760582	0.456007003904518
0.397003259769549	0.487948604131883
0.411567735778517	0.519570460291778
0.426132211787484	0.550721037730681
0.440696687796452	0.581259056070497
0.455261163805419	0.611053980543926
0.469825639814387	0.639986339261928
0.484390115823354	0.667947886478968
0.498954591832322	0.694841630866097
0.513519067841289	0.720581746632450
0.528083543850257	0.745093384102764
0.542648019859225	0.768312395095765
0.557212495868192	0.790184987183028
0.571776971877160	0.810667319659808
0.586341447886127	0.829725052853759
0.600905923895095	0.847332861226055
0.615470399904062	0.863473919624546
0.630034875913030	0.878139370991586
0.644599351921998	0.891327782860038
0.659163827930965	0.903044599052988
0.673728303939933	0.913301592163488
0.688292779948900	0.922116321609129
0.702857255957868	0.929511601350423
0.717421731966835	0.935514980708622
0.731986207975803	0.940158241136188
0.746550683984770	0.943476911259102
0.761115159993738	0.945509802037181
0.775679636002706	0.946298563463865
0.790244112011673	0.945887263847872
0.804808588020641	0.944321992389233
0.819373064029608	0.941650485467347
0.833937540038576	0.937921776804552
0.848502016047543	0.933185871450798
0.863066492056511	0.927493443341714
0.877630968065478	0.920895556025773
0.892195444074446	0.913443406018390
0.906759920083413	0.905188088131249
0.921324396092381	0.896180382033556
0.935888872101349	0.886470559229124
0.950453348110316	0.876108209579104
0.965017824119284	0.865142086456103
0.979582300128251	0.853619969592749
0.994146776137219	0.841588544663944
1.00871125214619	0.829093298641027
1.02327572815515	0.816178429954880
1.03784020416412	0.802886772513345
1.05240468017309	0.789259732635400
1.06696915618206	0.775337237982394
1.08153363219102	0.761157697593160
1.09609810819999	0.746757972156526
1.11066258420896	0.732173353686330
1.12522706021793	0.717437553796964
1.13979153622689	0.702582699811738
1.15435601223586	0.687639337972319
1.16892048824483	0.672636443055030
1.18348496425380	0.657601433735297
1.19804944026276	0.642560193077992
1.21261391627173	0.627537093571570
1.22717839228070	0.612555026153817
1.24174286828967	0.597635432719882
1.25630734429863	0.582798341630963
1.27087182030760	0.568062405780369
1.28543629631657	0.553444942803665
1.30000077232554	0.538961977052512
1.31456524833451	0.524628282979364
1.32912972434347	0.510457429612517
1.34369420035244	0.496461825824496
1.35825867636141	0.482652766125687
1.37282315237038	0.469040476738956
1.38738762837934	0.455634161732661
1.40195210438831	0.442442049015048
1.41651658039728	0.429471436009206
1.43108105640625	0.416728734851420
1.44564553241521	0.404219516970688
1.46021000842418	0.391948556925670
1.47477448443315	0.379919875391069
1.48933896044212	0.368136781199058
1.50390343645108	0.356601912356268
1.51846791246005	0.345317275967911
1.53303238846902	0.334284287013260
1.54759686447799	0.323503805927345
1.56216134048695	0.312976174951319
1.57672581649592	0.302701253226305
1.59129029250489	0.292678450610195
1.60585476851386	0.282906760206234
1.62041924452282	0.273384789597959
1.63498372053179	0.264110790791283
1.64954819654076	0.255082688869655
1.66411267254973	0.246298109372659
1.67867714855869	0.237754404413611
1.69324162456766	0.229448677554090
1.70780610057663	0.221377807457548
1.72237057658560	0.213538470346228
1.73693505259456	0.205927161288943
1.75149952860353	0.198540214347863
1.76606400461250	0.191373821615953
1.78062848062147	0.184424051176350
1.79519295663043	0.177686864017376
1.80975743263940	0.171158129936965
1.82432190864837	0.164833642471450
1.83888638465734	0.158709132883459
1.85345086066630	0.152780283244595
1.86801533667527	0.147042738647964
1.88257981268424	0.141492118586134
1.89714428869321	0.136124027529263
1.91170876470217	0.130934064738397
1.92627324071114	0.125917833347898
1.94083771672011	0.121070948750929
1.95540219272908	0.116389046320909
1.96996666873804	0.111867788501330
1.98453114474701	0.107502871295612
1.99909562075598	0.103290030187676
2.01366009676495	0.0992250455233141
2.02822457277392	0.0953037473813189
2.04278904878288	0.0915220199625438
2.05735352479185	0.0878758055242602
2.07191800080082	0.0843611078859486
2.08648247680979	0.0809739955319419
2.10104695281875	0.0777106043353792
2.11561142882772	0.0745671399268357
2.13017590483669	0.0715398797301794
2.14474038084566	0.0686251746872636
2.15930485685462	0.0658194506920543
2.17386933286359	0.0631192097539500
2.18843380887256	0.0605210309091832
2.20299828488153	0.0580215708981736
2.21756276089049	0.0556175646261069
2.23212723689946	0.0533058254228050
2.24669171290843	0.0510832451175788
2.26125618891740	0.0489467939435511
2.27582066492636	0.0468935202854608
2.29038514093533	0.0449205502840720
2.30494961694430	0.0430250873096313
2.31951409295327	0.0412044113161762
2.33407856896223	0.0394558780876649
2.34864304497120	0.0377769183865099
2.36320752098017	0.0361650370142367
2.37777199698914	0.0346178117935325
2.39233647299810	0.0331328924803689
2.40690094900707	0.0317079996142602
2.42146542501604	0.0303409233143285
2.43602990102501	0.0290295220282175
2.45059437703397	0.0277717212405073
2.46515885304294	0.0265655121468154
2.47972332905191	0.0254089502993065
2.49428780506088	0.0243001542289630
2.50885228106984	0.0232373040495719
2.52341675707881	0.0222186400479862
2.53798123308778	0.0212424612649194
2.55254570909675	0.0203071240701471
2.56711018510571	0.0194110407357462
2.58167466111468	0.0185526780105985
2.59623913712365	0.0177305556992486
2.61080361313262	0.0169432452478226
2.62536808914159	0.0161893683395149
2.63993256515055	0.0154675955019407
2.65449704115952	0.0147766447283778
2.66906151716849	0.0141152801147803
2.68362599317746	0.0134823105141838
2.69819046918642	0.0128765882100131
2.71275494519539	0.0122970076095796
2.72731942120436	0.0117425039589257
2.74188389721333	0.0112120520800348
2.75644837322229	0.0107046651312441
2.77101284923126	0.0102193933916441
2.78557732524023	0.00975532307004900
2.80014180124920	0.00931157513907592
2.81470627725816	0.00888730419474859
2.82927075326713	0.00848169734192355
2.84383522927610	0.00809397310579754
2.85839970528507	0.00772338036963824
2.87296418129403	0.00736919733881693
2.88752865730300	0.00703073053117122
2.90209313331197	0.00670731379363442
2.91665760932094	0.00639830734504291
2.93122208532990	0.00610309684496526
2.94578656133887	0.00582109248834979
2.96035103734784	0.00555172812575786
2.97491551335681	0.00529446040889937
2.98947998936577	0.00504876796116525
3.00404446537474	0.00481415057281063
3.01860894138371	0.00459012842042855
3.03317341739268	0.00437624131031691
3.04773789340164	0.00417204794533586
3.06230236941061	0.00397712521482006
3.07686684541958	0.00379106750711097
3.09143132142855	0.00361348604424712
3.10599579743751	0.00344400823834871
3.12056027344648	0.00328227706922444
3.13512474945545	0.00312795048271655
3.14968922546442	0.00298070080929772
3.16425370147338	0.00284021420243507
3.17881817748235	0.00270619009622352
3.19338265349132	0.00257834068180402

==> NewData_PDF/Window280to285min/LN_MLE_pdf.txt <==
0.00376240752742510	2.35551141826921e-23
0.0183268835363927	1.09607490995889e-11
0.0328913595453602	1.95712835871678e-08
0.0474558355543278	1.09362970431949e-06
0.0620203115632953	1.48922139135194e-05
0.0765847875722629	9.60425461532891e-05
0.0911492635812304	0.000393248947805025
0.105713739590198	0.00119139510643491
0.120278215599166	0.00291974623451598
0.134842691608133	0.00612169973896900
0.149407167617101	0.0113980083668440
0.163971643626068	0.0193408161958617
0.178536119635036	0.0304732152495876
0.193100595644003	0.0452032780397774
0.207665071652971	0.0637959466356447
0.222229547661938	0.0863621434791290
0.236794023670906	0.112862189018415
0.251358499679874	0.143119713394015
0.265922975688841	0.176842259554980
0.280487451697809	0.213645281880258
0.295051927706776	0.253076953336043
0.309616403715744	0.294641922315693
0.324180879724711	0.337822809379325
0.338745355733679	0.382098762869572
0.353309831742646	0.426960793838011
0.367874307751614	0.471923896104427
0.382438783760582	0.516536145703377
0.397003259769549	0.560385086350020
0.411567735778517	0.603101763332976
0.426132211787484	0.644362783983765
0.440696687796452	0.683890771871210
0.455261163805419	0.721453554303134
0.469825639814387	0.756862386069287
0.484390115823354	0.789969471911401
0.498954591832322	0.820665009522510
0.513519067841289	0.848873936226773
0.528083543850257	0.874552527196170
0.542648019859225	0.897684961777749
0.557212495868192	0.918279947436240
0.571776971877160	0.936367467868847
0.586341447886127	0.951995702748941
0.600905923895095	0.965228150932494
0.615470399904062	0.976140976402670
0.630034875913030	0.984820586316159
0.644599351921998	0.991361442849937
0.659163827930965	0.995864104761118
0.673728303939933	0.998433490335681
0.688292779948900	0.999177350424970
0.702857255957868	0.998204938302888
0.717421731966835	0.995625861909818
0.731986207975803	0.991549103504258
0.746550683984770	0.986082191672647
0.761115159993738	0.979330510931564
0.775679636002706	0.971396734696488
0.790244112011673	0.962380368109439
0.804808588020641	0.952377388051868
0.819373064029608	0.941479968570711
0.833937540038576	0.929776280877105
0.848502016047543	0.917350358010648
0.863066492056511	0.904282015176333
0.877630968065478	0.890646817641423
0.892195444074446	0.876516088915144
0.906759920083413	0.861956952718735
0.921324396092381	0.847032402982984
0.935888872101349	0.831801396783737
0.950453348110316	0.816318965742588
0.965017824119284	0.800636341981721
0.979582300128251	0.784801095230423
0.994146776137219	0.768857278139114
1.00871125214619	0.752845577267725
1.02327572815515	0.736803467582240
1.03784020416412	0.720765368619606
1.05240468017309	0.704762800770259
1.06696915618206	0.688824540382557
1.08153363219102	0.672976772617562
1.09609810819999	0.657243241178847
1.11066258420896	0.641645394213116
1.12522706021793	0.626202525826022
1.13979153622689	0.610931912786062
1.15435601223586	0.595848946099996
1.16892048824483	0.580967257237959
1.18348496425380	0.566298838867038
1.19804944026276	0.551854160020385
1.21261391627173	0.537642275686271
1.22717839228070	0.523670930849322
1.24174286828967	0.509946659055645
1.25630734429863	0.496474875605793
1.27087182030760	0.483259965505409
1.28543629631657	0.470305366323901
1.30000077232554	0.457613646127243
1.31456524833451	0.445186576662774
1.32912972434347	0.433025201982185
1.34369420035244	0.421129902694278
1.35825867636141	0.409500456042017
1.37282315237038	0.398136091999264
1.38738762837934	0.387035545581734
1.40195210438831	0.376197105564420
1.41651658039728	0.365618659794322
1.43108105640625	0.355297737282942
1.44564553241521	0.345231547257880
1.46021000842418	0.335417015347244
1.47477448443315	0.325850817064426
1.48933896044212	0.316529408754450
1.50390343645108	0.307449056156453
1.51846791246005	0.298605860730163
1.53303238846902	0.289995783887492
1.54759686447799	0.281614669263604
1.56216134048695	0.273458263155168
1.57672581649592	0.265522233246978
1.59129029250489	0.257802185741683
1.60585476851386	0.250293681001159
1.62041924452282	0.242992247802024
1.63498372053179	0.235893396301959
1.64954819654076	0.228992629807862
1.66411267254973	0.222285455431538
1.67867714855869	0.215767393713387
1.69324162456766	0.209433987289714
1.70780610057663	0.203280808674512
1.72237057658560	0.197303467222177
1.73693505259456	0.191497615333298
1.75149952860353	0.185858953961725
1.76606400461250	0.180383237477243
1.78062848062147	0.175066277934623
1.79519295663043	0.169903948796414
1.80975743263940	0.164892188153635
1.82432190864837	0.160027001485506
1.83888638465734	0.155304463996525
1.85345086066630	0.150720722566521
1.86801533667527	0.146271997346821
1.88257981268424	0.141954583033281
1.89714428869321	0.137764849844783
1.91170876470217	0.133699244233666
1.92627324071114	0.129754289352680
1.94083771672011	0.125926585301216
1.95540219272908	0.122212809171865
1.96996666873804	0.118609714916807
1.98453114474701	0.115114133052019
1.99909562075598	0.111722970215954
2.01366009676495	0.108433208598016
2.02822457277392	0.105241905250991
2.04278904878288	0.102146191300475
2.05735352479185	0.0991432710632779
2.07191800080082	0.0962304210858553
2.08648247680979	0.0934049891128834
2.10104695281875	0.0906643929952915
2.11561142882772	0.0880061195462688
2.13017590483669	0.0854277233530513
2.14474038084566	0.0829268255516310
2.15930485685462	0.0805011125709026
2.17386933286359	0.0781483348521960
2.18843380887256	0.0758663055496082
2.20299828488153	0.0736528992160578
2.21756276089049	0.0715060504795314
2.23212723689946	0.0694237527135675
2.24669171290843	0.0674040567056390
2.26125618891740	0.0654450693267329
2.27582066492636	0.0635449522050981
2.29038514093533	0.0617019204068236
2.30494961694430	0.0599142411256298
2.31951409295327	0.0581802323839983
2.33407856896223	0.0564982617475220
2.34864304497120	0.0548667450541450
2.36320752098017	0.0532841451597544
2.37777199698914	0.0517489707014055
2.39233647299810	0.0502597748792910
2.40690094900707	0.0488151542584099
2.42146542501604	0.0474137475907489
2.43602990102501	0.0460542346586631
2.45059437703397	0.0447353351400190
2.46515885304294	0.0434558074955601
2.47972332905191	0.0422144478788540
2.49428780506088	0.0410100890690929
2.50885228106984	0.0398415994269359
2.52341675707881	0.0387078818735117
2.53798123308778	0.0376078728926314
2.55254570909675	0.0365405415562017
2.56711018510571	0.0355048885727775
2.58167466111468	0.0344999453591414
2.59623913712365	0.0335247731347577
2.61080361313262	0.0325784620389073
2.62536808914159	0.0316601302702785
2.63993256515055	0.0307689232487563
2.65449704115952	0.0299040127991286
2.66906151716849	0.0290645963564028
2.68362599317746	0.0282498961924058
2.69819046918642	0.0274591586633269
2.71275494519539	0.0266916534778424
2.72731942120436	0.0259466729854538
2.74188389721333	0.0252235314846579
2.75644837322229	0.0245215645505610
2.77101284923126	0.0238401283815394
2.78557732524023	0.0231785991645486
2.80014180124920	0.0225363724586744
2.81470627725816	0.0219128625965222
2.82927075326713	0.0213075021030350
2.84383522927610	0.0207197411313351
2.85839970528507	0.0201490469151807
2.87296418129403	0.0195949032376364
2.88752865730300	0.0190568099155526
2.90209313331197	0.0185342822994582
2.91665760932094	0.0180268507884706
2.93122208532990	0.0175340603598333
2.94578656133887	0.0170554701126977
2.96035103734784	0.0165906528257671
2.97491551335681	0.0161391945284307
2.98947998936577	0.0157006940850203
3.00404446537474	0.0152747627918261
3.01860894138371	0.0148610239865186
3.03317341739268	0.0144591126696284
3.04773789340164	0.0140686751377400
3.06230236941061	0.0136893686280686
3.07686684541958	0.0133208609740905
3.09143132142855	0.0129628302719069
3.10599579743751	0.0126149645570289
3.12056027344648	0.0122769614912774
3.13512474945545	0.0119485280594986
3.14968922546442	0.0116293802758053
3.16425370147338	0.0113192428990576
3.17881817748235	0.0110178491573068
3.19338265349132	0.0107249404809324

==> NewData_PDF/Window300to305min/Empirical_pdf.txt <==
0.00583378101354687	0.00240514708262204
0.0225858800544079	0.00904103481660332
0.0393379790952689	0.0233270289338643
0.0560900781361300	0.0300788273706226
0.0728421771769910	0.0426841162976176
0.0895942762178520	0.0527393697635193
0.106346375258713	0.0629974669592808
0.123098474299574	0.0880921341104939
0.139850573340435	0.103363369201359
0.156602672381296	0.124053429647047
0.173354771422157	0.148249788851739
0.190106870463018	0.177575196654311
0.206858969503879	0.201829511210391
0.223611068544740	0.256887095029450
0.240363167585601	0.303077510086071
0.257115266626462	0.349586679575328
0.273867365667323	0.399341348742341
0.290619464708184	0.453906312074597
0.307371563749046	0.513165658869321
0.324123662789907	0.565354452794650
0.340875761830768	0.625830861968531
0.357627860871629	0.676831571190396
0.374379959912490	0.701752372287444
0.391132058953351	0.758229862215520
0.407884157994212	0.786570029044489
0.424636257035073	0.824183052095614
0.441388356075934	0.835919010751782
0.458140455116795	0.837860515023296
0.474892554157656	0.830703029126818
0.491644653198517	0.870025735043904
0.508396752239378	0.876458779048025
0.525148851280239	0.867446721907116
0.541900950321100	0.863273936607146
0.558653049361961	0.868345029853638
0.575405148402822	0.852841973357219
0.592157247443683	0.852175486816251
0.608909346484544	0.822647235283819
0.625661445525405	0.810157857059601
0.642413544566266	0.798856563538847
0.659165643607127	0.766720321193933
0.675917742647988	0.755621871403039
0.692669841688849	0.745682528639914
0.709421940729710	0.723427673706736
0.726174039770572	0.724702691437283
0.742926138811433	0.698883582393714
0.759678237852294	0.678599209407745
0.776430336893155	0.673673004539724
0.793182435934016	0.684568610600759
0.809934534974877	0.684916342709090
0.826686634015738	0.664776858101592
0.843438733056599	0.648839136469759
0.860190832097460	0.647506163387824
0.876942931138321	0.658865412259967
0.893695030179182	0.653185787823895
0.910447129220043	0.645941368900335
0.927199228260904	0.641507784519116
0.943951327301765	0.638667972301080
0.960703426342626	0.625917794995614
0.977455525383487	0.617688135098450
0.994207624424348	0.616529028070680
1.01095972346521	0.624295045156737
1.02771182250607	0.644376574412846
1.04446392154693	0.623367759534521
1.06121602058779	0.609893140336699
1.07796811962865	0.602590766061750
1.09472021866951	0.588826370106985
1.11147231771038	0.584421763401461
1.12822441675124	0.589318990593787
1.14497651579210	0.583117767995220
1.16172861483296	0.575815393720271
1.17848071387382	0.569672126473092
1.19523281291468	0.558747542736363
1.21198491195554	0.545649633322566
1.22873701099640	0.539390455372609
1.24548911003726	0.537709750182343
1.26224120907812	0.543505285321192
1.27899330811899	0.532117058773355
1.29574540715985	0.533189232774042
1.31249750620071	0.520960653631072
1.32924960524157	0.503979735674246
1.34600170428243	0.495431321344445
1.36275380332329	0.487143706095892
1.37950590236415	0.476016278629303
1.39625800140501	0.470423587220315
1.41301010044587	0.455615994940558
1.42976219948674	0.450110236558652
1.44651429852760	0.437128237847632
1.46326639756846	0.427942314652557
1.48001849660932	0.417075686267216
1.49677059565018	0.412931878642940
1.51352269469104	0.406498834638818
1.53027479373190	0.381288256784828
1.54702689277276	0.366451686829377
1.56377899181362	0.356860076174583
1.58053109085448	0.351788982928091
1.59728318989535	0.332055185780312
1.61403528893621	0.323999391937313
1.63078738797707	0.327389779993539
1.64753948701793	0.314146982201271
1.66429158605879	0.301570670949970
1.68104368509965	0.284763619047310
1.69779578414051	0.267550879684931
1.71454788318137	0.266159951251607
1.73129998222223	0.257959269030137
1.74805208126309	0.244049984696901
1.76480418030396	0.232285048365039
1.78155627934482	0.232545847446287
1.79830837838568	0.223794589386626
1.81506047742654	0.216347326733206
1.83181257646740	0.217100746301257
1.84856467550826	0.206900604456884
1.86531677454912	0.198699922235413
1.88206887358998	0.192585632663928
1.89882097263084	0.175314937950160
1.91557307167171	0.176126312869599
1.93232517071257	0.170881353568942
1.94907726975343	0.153697591882256
1.96582936879429	0.147003748796887
1.98258146783515	0.144395757984405
1.99933356687601	0.140657637819848
2.01608566591687	0.130196696894227
2.03283776495773	0.133905839383090
2.04958986399859	0.126342666026892
2.06634196303945	0.114229997586700
2.08309406208032	0.111274274665887
2.09984616112118	0.105826471635370
2.11659826016204	0.100146847199298
2.13335035920290	0.0911058123826950
2.15010245824376	0.0870779154611954
2.16685455728462	0.0835426390264979
2.18360665632548	0.0771385726980706
2.20035875536634	0.0722703231814380
2.21711085440720	0.0678657164759134
2.23386295344806	0.0690248235036830
2.25061505248893	0.0696043770175678
2.26736715152979	0.0665906987453667
2.28411925057065	0.0644173730682986
2.30087134961151	0.0632292883648347
2.31762344865237	0.0581002397669540
2.33437554769323	0.0578973960370943
2.35112764673409	0.0516092404114439
2.36787974577495	0.0479870309496638
2.38463184481581	0.0411772771615170
2.40138394385667	0.0399891924580531
2.41813604289754	0.0401920361879128
2.43488814193840	0.0356425411039169
2.45164024097926	0.0344544564004530
2.46839234002012	0.0340777466164279
2.48514443906098	0.0330345502914352
2.50189653810184	0.0310061129928383
2.51864863714270	0.0328606842372698
2.53540073618356	0.0303686041275650
2.55215283522442	0.0302526934247880
2.56890493426529	0.0288617649914644
2.58565703330615	0.0274128812067524
2.60240913234701	0.0221968995817889
2.61916123138787	0.0200235739047208
2.63591333042873	0.0201974399588863
2.65266542946959	0.0184587794172318
2.66941752851045	0.0151263467123940
2.68616962755131	0.0156769225505846
2.70292172659217	0.0135035968735165
2.71967382563303	0.0130979094137971
2.73642592467390	0.0119388023860275
2.75317802371476	0.0121126684401929
2.76993012275562	0.0134456415221280
2.78668222179648	0.0111564051422829
2.80343432083734	0.0124604005485238
2.82018641987820	0.0108376507096463
2.83693851891906	0.0106348069797866
2.85369061795992	0.00828761524855304
2.87044271700078	0.00846148130271849
2.88719481604165	0.00820068222147032
2.90394691508251	0.0101421864929845
2.92069901412337	0.00854841432980121
2.93745111316423	0.00854841432980121
2.95420321220509	0.00675179843675825
2.97095531124595	0.00637508865273311
2.98770741028681	0.00562166908468283
3.00445950932767	0.00541882535482314
3.02121160836853	0.00507109324649225
3.03796370740939	0.00576655746315404
3.05471580645026	0.00498416021940952
3.07146790549112	0.00411482994858228
3.08822000453198	0.00376709784025138
3.10497210357284	0.00336141038053200
3.12172420261370	0.00365118713747442
3.13847630165456	0.00339038805622624
3.15522840069542	0.00333243270483776
3.17198049973628	0.00286878989372990
3.18873259877714	0.00286878989372990
3.20548469781801	0.00307163362358959
3.22223679685887	0.00278185686664717
3.23898889589973	0.00292674524511838
3.25574099494059	0.00318754432636655
3.27249309398145	0.00289776756942414
3.28924519302231	0.00240514708262204
3.30599729206317	0.00228923637984507
3.32274939110403	0.00197048194720842
3.33950149014489	0.00182559356873721
3.35625358918575	0.00173866054165448
3.37300568822662	0.00133297308193510
3.38975778726748	0.00101421864929845
3.40650988630834	0.000956263297909966
3.42326198534920	0.000840352595133001
3.44001408439006	0.00121706237915814
3.45676618343092	0.00118808470346390
3.47351828247178	0.00113012935207541
3.49027038151264	0.00107217400068693
3.50702248055350	0.000811374919438759
3.52377457959436	0.00144888378471207
3.54052667863523	0.000840352595133001
3.55727877767609	0.000927285622215725
3.57403087671695	0.000811374919438759
3.59078297575781	0.000579553513884828
3.60753507479867	0.00107217400068693
3.62428717383953	0.000869330270827242
3.64103927288039	0.000927285622215725
3.65779137192125	0.00133297308193510
3.67454347096211	0

==> NewData_PDF/Window300to305min/GG_MLE_pdf.txt <==
0.00583378101354687	Inf
0.0225858800544079	0.00225561963605122
0.0393379790952689	0.00809897275478058
0.0560900781361300	0.0179582507894867
0.0728421771769910	0.0317949769281404
0.0895942762178520	0.0493868112640339
0.106346375258713	0.0704110961713164
0.123098474299574	0.0944911856163579
0.139850573340435	0.121224998807561
0.156602672381296	0.150203603062404
0.173354771422157	0.181023633109591
0.190106870463018	0.213295650684084
0.206858969503879	0.246649712756250
0.223611068544740	0.280738963330036
0.240363167585601	0.315241798134913
0.257115266626462	0.349862986335945
0.273867365667323	0.384334025592267
0.290619464708184	0.418412933657972
0.307371563749046	0.451883628487004
0.324123662789907	0.484555011948588
0.340875761830768	0.516259845163380
0.357627860871629	0.546853483174531
0.374379959912490	0.576212521244251
0.391132058953351	0.604233393185976
0.407884157994212	0.630830952909284
0.424636257035073	0.655937063108985
0.441388356075934	0.679499209313935
0.458140455116795	0.701479152978860
0.474892554157656	0.721851633692317
0.491644653198517	0.740603127698569
0.508396752239378	0.757730667636760
0.525148851280239	0.773240726570173
0.541900950321100	0.787148167927670
0.558653049361961	0.799475261827391
0.575405148402822	0.810250767348682
0.592157247443683	0.819509079617346
0.608909346484544	0.827289440023816
0.625661445525405	0.833635207494087
0.642413544566266	0.838593188425317
0.659165643607127	0.842213022694348
0.675917742647988	0.844546623006142
0.692669841688849	0.845647664767841
0.709421940729710	0.845571123640841
0.726174039770572	0.844372857927896
0.742926138811433	0.842109232986114
0.759678237852294	0.838836784910494
0.776430336893155	0.834611920814174
0.793182435934016	0.829490653114219
0.809934534974877	0.823528365335592
0.826686634015738	0.816779607050019
0.843438733056599	0.809297915678878
0.860190832097460	0.801135663001852
0.876942931138321	0.792343924328822
0.893695030179182	0.782972368406665
0.910447129220043	0.773069166246813
0.927199228260904	0.762680917166455
0.943951327301765	0.751852590451137
0.960703426342626	0.740627481144507
0.977455525383487	0.729047178575245
0.994207624424348	0.717151546327211
1.01095972346521	0.704978712453082
1.02771182250607	0.692565068815310
1.04446392154693	0.679945278528118
1.06121602058779	0.667152290548665
1.07796811962865	0.654217360544351
1.09472021866951	0.641170077229515
1.11147231771038	0.628038393437493
1.12822441675124	0.614848661249074
1.14497651579210	0.601625670564544
1.16172861483296	0.588392690554790
1.17848071387382	0.575171513481419
1.19523281291468	0.561982500424284
1.21198491195554	0.548844628495323
1.22873701099640	0.535775539162610
1.24548911003726	0.522791587344648
1.26224120907812	0.509907890970557
1.27899330811899	0.497138380734800
1.29574540715985	0.484495849804554
1.31249750620071	0.471992003266709
1.32924960524157	0.459637507125091
1.34600170428243	0.447442036684531
1.36275380332329	0.435414324176621
1.37950590236415	0.423562205505238
1.39625800140501	0.411892666004169
1.41301010044587	0.400411885118602
1.42976219948674	0.389125279935193
1.44651429852760	0.378037547499167
1.46326639756846	0.367152705870091
1.48001849660932	0.356474133877644
1.49677059565018	0.346004609549284
1.51352269469104	0.335746347190611
1.53027479373190	0.325701033107222
1.54702689277276	0.315869859963294
1.56377899181362	0.306253559779500
1.58053109085448	0.296852435577409
1.59728318989535	0.287666391683058
1.61403528893621	0.278694962706605
1.63078738797707	0.269937341218081
1.64753948701793	0.261392404143661
1.66429158605879	0.253058737908292
1.68104368509965	0.244934662353611
1.69779578414051	0.237018253462208
1.71454788318137	0.229307364919950
1.73129998222223	0.221799648550489
1.74805208126309	0.214492573656099
1.76480418030396	0.207383445300243
1.78155627934482	0.200469421567784
1.79830837838568	0.193747529838672
1.81506047742654	0.187214682111392
1.83181257646740	0.180867689412379
1.84856467550826	0.174703275327035
1.86531677454912	0.168718088688361
1.88206887358998	0.162908715457902
1.89882097263084	0.157271689834087
1.91557307167171	0.151803504621535
1.93232517071257	0.146500620895051
1.94907726975343	0.141359476990685
1.96582936879429	0.136376496855590
1.98258146783515	0.131548097787872
1.99933356687601	0.126870697596244
2.01608566591687	0.122340721208895
2.03283776495773	0.117954606759737
2.04958986399859	0.113708811179392
2.06634196303945	0.109599815317326
2.08309406208032	0.105624128620690
2.09984616112118	0.101778293394355
2.11659826016204	0.0980588886656696
2.13335035920290	0.0944625336767844
2.15010245824376	0.0909858910262357
2.16685455728462	0.0876256694806320
2.18360665632548	0.0843786264764757
2.20035875536634	0.0812415703312655
2.21711085440720	0.0782113621821032
2.23386295344806	0.0752849176692640
2.25061505248893	0.0724592083814151
2.26736715152979	0.0697312630782456
2.28411925057065	0.0670981687057142
2.30087134961151	0.0645570712181360
2.31762344865237	0.0621051762208948
2.33437554769323	0.0597397494466161
2.35112764673409	0.0574581170770737
2.36787974577495	0.0552576659225842
2.38463184481581	0.0531358434697251
2.40138394385667	0.0510901578079705
2.41813604289754	0.0491181774449586
2.43488814193840	0.0472175310197430
2.45164024097926	0.0453859069227588
2.46839234002012	0.0436210528308269
2.48514443906098	0.0419207751648950
2.50189653810184	0.0402829384778414
2.51864863714270	0.0387054647792909
2.53540073618356	0.0371863328037466
2.55215283522442	0.0357235772282616
2.56890493426529	0.0343152878451191
2.58565703330615	0.0329596086949972
2.60240913234701	0.0316547371654411
2.61916123138787	0.0303989230593158
2.63591333042873	0.0291904676375702
2.65266542946959	0.0280277226402391
2.66941752851045	0.0269090892895037
2.68616962755131	0.0258330172782198
2.70292172659217	0.0247980037471236
2.71967382563303	0.0238025922536933
2.73642592467390	0.0228453717354282
2.75317802371476	0.0219249754700000
2.76993012275562	0.0210400800347167
2.78668222179648	0.0201894042673541
2.80343432083734	0.0193717082303130
2.82018641987820	0.0185857921799508
2.83693851891906	0.0178304955426729
2.85369061795992	0.0171046958992633
2.87044271700078	0.0164073079788404
2.88719481604165	0.0157372826636105
2.90394691508251	0.0150936060055240
2.92069901412337	0.0144752982558111
2.93745111316423	0.0138814129082674
2.95420321220509	0.0133110357570403
2.97095531124595	0.0127632839696223
2.98770741028681	0.0122373051756001
3.00445950932767	0.0117322765716918
3.02121160836853	0.0112474040434936
3.03796370740939	0.0107819213043009
3.05471580645026	0.0103350890512776
3.07146790549112	0.00990619413925114
3.08822000453198	0.00949454877225592
3.10497210357284	0.00909948971301543
3.12172420261370	0.00872037751037683
3.13847630165456	0.00835659574479747
3.15522840069542	0.00800755029183768
3.17198049973628	0.00767266860363461
3.18873259877714	0.00735139900828849
3.20548469781801	0.00704321002704594
3.22223679685887	0.00674758970916361
3.23898889589973	0.00646404498427985
3.25574099494059	0.00619210103212889
3.27249309398145	0.00593130066939368
3.28924519302231	0.00568120375347063
3.30599729206317	0.00544138660293294
3.32274939110403	0.00521144143442194
3.33950149014489	0.00499097581572192
3.35625358918575	0.00477961213473985
3.37300568822662	0.00457698708411066
3.38975778726748	0.00438275116113514
3.40650988630834	0.00419656818276183
3.42326198534920	0.00401811481530471
3.44001408439006	0.00384708011859260
3.45676618343092	0.00368316510424079
3.47351828247178	0.00352608230773446
3.49027038151264	0.00337555537400539
3.50702248055350	0.00323131865619318
3.52377457959436	0.00309311682726972
3.54052667863523	0.00296070450421973
3.55727877767609	0.00283384588445769
3.57403087671695	0.00271231439417270
3.59078297575781	0.00259589234829353
3.60753507479867	0.00248437062176256
3.62428717383953	0.00237754833182108
3.64103927288039	0.00227523253099950
3.65779137192125	0.00217723791052164
3.67454347096211	0.00208338651382775

==> NewData_PDF/Window300to305min/LN_MLE_pdf.txt <==
0.00583378101354687	3.54182522682385e-14
0.0225858800544079	1.73583355069350e-07
0.0393379790952689	2.09662176966985e-05
0.0560900781361300	0.000282801879193226
0.0728421771769910	0.00152565451784706
0.0895942762178520	0.00504405689789758
0.106346375258713	0.0123702101403664
0.123098474299574	0.0248819601920435
0.139850573340435	0.0435329359175103
0.156602672381296	0.0687464948326315
0.173354771422157	0.100435539579332
0.190106870463018	0.138093546760094
0.206858969503879	0.180912456548024
0.223611068544740	0.227899169591103
0.240363167585601	0.277975957274770
0.257115266626462	0.330059266717035
0.273867365667323	0.383116767177600
0.290619464708184	0.436205172042034
0.307371563749046	0.488492393668258
0.324123662789907	0.539267679302147
0.340875761830768	0.587943007515556
0.357627860871629	0.634048476986097
0.374379959912490	0.677223846696965
0.391132058953351	0.717207864278865
0.407884157994212	0.753826577379698
0.424636257035073	0.786981467211225
0.441388356075934	0.816637967289377
0.458140455116795	0.842814722411015
0.474892554157656	0.865573790537792
0.491644653198517	0.885011881716475
0.508396752239378	0.901252653267613
0.525148851280239	0.914440030824673
0.541900950321100	0.924732493711343
0.558653049361961	0.932298245402333
0.575405148402822	0.937311181457830
0.592157247443683	0.939947565384368
0.608909346484544	0.940383325167101
0.625661445525405	0.938791888153978
0.642413544566266	0.935342478420881
0.659165643607127	0.930198807919593
0.675917742647988	0.923518100070825
0.692669841688849	0.915450391659446
0.709421940729710	0.906138065697935
0.726174039770572	0.895715574219832
0.742926138811433	0.884309315685794
0.759678237852294	0.872037636813017
0.776430336893155	0.859010933185723
0.793182435934016	0.845331826999750
0.809934534974877	0.831095403778144
0.826686634015738	0.816389492912490
0.843438733056599	0.801294979483580
0.860190832097460	0.785886137041155
0.876942931138321	0.770230972919977
0.893695030179182	0.754391579279342
0.910447129220043	0.738424484412685
0.927199228260904	0.722381000016962
0.943951327301765	0.706307561067978
0.960703426342626	0.690246055744434
0.977455525383487	0.674234143503403
0.994207624424348	0.658305559953711
1.01095972346521	0.642490407618837
1.02771182250607	0.626815432042807
1.04446392154693	0.611304282984248
1.06121602058779	0.595977760676625
1.07796811962865	0.580854047316270
1.09472021866951	0.565948924082445
1.11147231771038	0.551275974102276
1.12822441675124	0.536846771853945
1.14497651579210	0.522671059558991
1.16172861483296	0.508756911153221
1.17848071387382	0.495110884449100
1.19523281291468	0.481738162113574
1.21198491195554	0.468642682086561
1.22873701099640	0.455827258058901
1.24548911003726	0.443293690616158
1.26224120907812	0.431042869637671
1.27899330811899	0.419074868519880
1.29574540715985	0.407389030770204
1.31249750620071	0.395984049493310
1.32924960524157	0.384858040266253
1.34600170428243	0.374008607873063
1.36275380332329	0.363432907343450
1.37950590236415	0.353127699714585
1.39625800140501	0.343089402909778
1.41301010044587	0.333314138103338
1.42976219948674	0.323797771917300
1.44651429852760	0.314535954772970
1.46326639756846	0.305524155698531
1.48001849660932	0.296757693873298
1.49677059565018	0.288231767169617
1.51352269469104	0.279941477934878
1.53027479373190	0.271881856238645
1.54702689277276	0.264047880793472
1.56377899181362	0.256434497742598
1.58053109085448	0.249036637493216
1.59728318989535	0.241849229760573
1.61403528893621	0.234867216975523
1.63078738797707	0.228085566196409
1.64753948701793	0.221499279655241
1.66429158605879	0.215103404057931
1.68104368509965	0.208893038748936
1.69779578414051	0.202863342841868
1.71454788318137	0.197009541409516
1.73129998222223	0.191326930819200
1.74805208126309	0.185810883292398
1.76480418030396	0.180456850761152
1.78155627934482	0.175260368087790
1.79830837838568	0.170217055709015
1.81506047742654	0.165322621760311
1.83181257646740	0.160572863731947
1.84856467550826	0.155963669703516
1.86531677454912	0.151491019199988
1.88206887358998	0.147150983708559
1.89882097263084	0.142939726892209
1.91557307167171	0.138853504532779
1.93232517071257	0.134888664233499
1.94907726975343	0.131041644908273
1.96582936879429	0.127308976082608
1.98258146783515	0.123687277028854
1.99933356687601	0.120173255756370
2.01608566591687	0.116763707875367
2.03283776495773	0.113455515351441
2.04958986399859	0.110245645166268
2.06634196303945	0.107131147898425
2.08309406208032	0.104109156237040
2.09984616112118	0.101176883439715
2.11659826016204	0.0983316217450626
2.13335035920290	0.0955707407491913
2.15010245824376	0.0928916857545275
2.16685455728462	0.0902919760985174
2.18360665632548	0.0877692034689705
2.20035875536634	0.0853210302120964
2.21711085440720	0.0829451876386386
2.23386295344806	0.0806394743329116
2.25061505248893	0.0784017544690129
2.26736715152979	0.0762299561379852
2.28411925057065	0.0741220696892598
2.30087134961151	0.0720761460892992
2.31762344865237	0.0700902952999926
2.33437554769323	0.0681626846790156
2.35112764673409	0.0662915374040645
2.36787974577495	0.0644751309225950
2.38463184481581	0.0627117954284479
2.40138394385667	0.0609999123665145
2.41813604289754	0.0593379129663919
2.43488814193840	0.0577242768057931
2.45164024097926	0.0561575304043095
2.46839234002012	0.0546362458479749
2.48514443906098	0.0531590394449464
2.50189653810184	0.0517245704124952
2.51864863714270	0.0503315395953957
2.53540073618356	0.0489786882157029
2.55215283522442	0.0476647966538257
2.56890493426529	0.0463886832607260
2.58565703330615	0.0451492032010070
2.60240913234701	0.0439452473265993
2.61916123138787	0.0427757410806954
2.63591333042873	0.0416396434315458
2.65266542946959	0.0405359458356858
2.66941752851045	0.0394636712301328
2.68616962755131	0.0384218730530625
2.70292172659217	0.0374096342924521
2.71967382563303	0.0364260665621555
2.73642592467390	0.0354703092048632
2.75317802371476	0.0345415284213826
2.76993012275562	0.0336389164256694
2.78668222179648	0.0327616906250294
2.80343432083734	0.0319090928249084
2.82018641987820	0.0310803884576841
2.83693851891906	0.0302748658348724
2.85369061795992	0.0294918354221641
2.87044271700078	0.0287306291367074
2.88719481604165	0.0279905996660574
2.90394691508251	0.0272711198082193
2.92069901412337	0.0265715818322161
2.93745111316423	0.0258913968586204
2.95420321220509	0.0252299942594961
2.97095531124595	0.0245868210772060
2.98770741028681	0.0239613414615487
3.00445950932767	0.0233530361246984
3.02121160836853	0.0227614018134309
3.03796370740939	0.0221859507981293
3.05471580645026	0.0216262103780736
3.07146790549112	0.0210817224025289
3.08822000453198	0.0205520428071573
3.10497210357284	0.0200367411652903
3.12172420261370	0.0195354002536090
3.13847630165456	0.0190476156317909
3.15522840069542	0.0185729952356924
3.17198049973628	0.0181111589836473
3.18873259877714	0.0176617383954739
3.20548469781801	0.0172243762237911
3.22223679685887	0.0167987260972580
3.23898889589973	0.0163844521753603
3.25574099494059	0.0159812288143767
3.27249309398145	0.0155887402441711
3.28924519302231	0.0152066802554634
3.30599729206317	0.0148347518972449
3.32274939110403	0.0144726671840121
3.33950149014489	0.0141201468125020
3.35625358918575	0.0137769198876236
3.37300568822662	0.0134427236572868
3.38975778726748	0.0131173032558405
3.40650988630834	0.0128004114558410
3.42326198534920	0.0124918084278785
3.44001408439006	0.0121912615081992
3.45676618343092	0.0118985449738686
3.47351828247178	0.0116134398252295
3.49027038151264	0.0113357335754151
3.50702248055350	0.0110652200466868
3.52377457959436	0.0108016991733718
3.54052667863523	0.0105449768111843
3.55727877767609	0.0102948645527196
3.57403087671695	0.0100511795489193
3.59078297575781	0.00981374433630905
3.60753507479867	0.00958238666982056
3.62428717383953	0.00935693936101207
3.64103927288039	0.00913724012151037
3.65779137192125	0.00892313141150162
3.67454347096211	0.00871446029310418

==> NewData_PDF/Window5to10min/Empirical_pdf.txt <==
0.0206902832870787	0.000569191017358863
0.0333037767550557	0.00451287163763098
0.0459172702230326	0.00894443027278213
0.0585307636910096	0.00906639977650189
0.0711442571589865	0.0111398813397377
0.0837577506269635	0.0103267513149394
0.0963712440949405	0.0126441718856147
0.108984737562917	0.0169537610170461
0.121598231030894	0.0236214272203928
0.134211724498871	0.0276464208431448
0.146825217966848	0.0323219184857354
0.159438711434825	0.0332570180142536
0.172052204902802	0.0343954000489713
0.184665698370779	0.0378105461531245
0.197279191838756	0.0421607917857958
0.209892685306733	0.0449254338701102
0.222506178774710	0.0498855270213803
0.235119672242687	0.0608627823561584
0.247733165710664	0.0671238835471059
0.260346659178641	0.0671645400483458
0.272960152646618	0.0753771532988094
0.285573646114595	0.0827359800232347
0.298187139582572	0.0887531422067427
0.310800633050549	0.0976162594770450
0.323414126518526	0.111561439402337
0.336027619986503	0.128637169923103
0.348641113454480	0.137500287193405
0.361254606922457	0.148436886026943
0.373868100390434	0.160145958384040
0.386481593858411	0.178319414438284
0.399095087326388	0.196411557490048
0.411708580794365	0.205193361757870
0.424322074262342	0.217918846645965
0.436935567730319	0.233652912625813
0.449549061198295	0.252273590193696
0.462162554666272	0.259754386421841
0.474776048134249	0.281058393071559
0.487389541602226	0.313583594063494
0.500003035070203	0.341108045402919
0.512616528538180	0.367168862697706
0.525230022006157	0.394652657535892
0.537843515474134	0.432503860190256
0.550457008942111	0.453685897336254
0.563070502410088	0.485438624804630
0.575683995878065	0.520199933364761
0.588297489346042	0.544431208103752
0.600910982814019	0.589234672470143
0.613524476281996	0.633306319814215
0.626137969749973	0.664327230260273
0.638751463217950	0.696486522741049
0.651364956685927	0.723807691574274
0.663978450153904	0.766781613384868
0.676591943621881	0.805689885071470
0.689205437089858	0.844191591745673
0.701818930557835	0.879644060826883
0.714432424025812	0.910705627774181
0.727045917493789	0.951565411520299
0.739659410961766	1.00023124350448
0.752272904429743	1.02649534330547
0.764886397897720	1.08162555898680
0.777499891365697	1.12073711317960
0.790113384833674	1.15094489360086
0.802726878301651	1.17277743476670
0.815340371769628	1.18273827757048
0.827953865237604	1.17773752791797
0.840567358705581	1.23067229253234
0.853180852173558	1.25872527838789
0.865794345641535	1.29779617607945
0.878407839109512	1.31137544749358
0.891021332577489	1.31182266900722
0.903634826045466	1.32617441394491
0.916248319513443	1.32991481205898
0.928861812981420	1.34703119908099
0.941475306449397	1.32995546856022
0.954088799917374	1.34625872555743
0.966702293385351	1.33048400307634
0.979315786853328	1.36378167759184
0.991929280321305	1.35776451540833
1.00454277378928	1.35601628585501
1.01715626725726	1.35113750570622
1.02976976072524	1.31653882315105
1.04238325419321	1.28742876826327
1.05499674766119	1.24604045000103
1.06761024112917	1.24400762493903
1.08022373459714	1.24652832801591
1.09283722806512	1.21469428754505
1.10545072153310	1.15488857422113
1.11806421500107	1.12313584675276
1.13067770846905	1.12337978576020
1.14329120193703	1.07182734218798
1.15590469540501	1.03389482653113
1.16851818887298	1.00852516975743
1.18113168234096	0.966445690974109
1.19374517580894	0.931440443406539
1.20635866927691	0.910421032265501
1.21897216274489	0.888995056112064
1.23158565621287	0.841426949661359
1.24419914968084	0.816301231895089
1.25681264314882	0.792923743682136
1.26942613661680	0.753812189489334
1.28203963008478	0.717709216388286
1.29465312355275	0.684248915867833
1.30726661702073	0.671401461476019
1.31988011048871	0.655382799987491
1.33249360395668	0.617043719318247
1.34510709742466	0.583014227780435
1.35772059089264	0.576387218078328
1.37033408436061	0.555815028450930
1.38294757782859	0.517557260784166
1.39556107129657	0.479014897608723
1.40817456476454	0.459133868502403
1.42078805823252	0.440065969420881
1.43340155170050	0.400669819719400
1.44601504516848	0.385017066742031
1.45862853863645	0.354118125799693
1.47124203210443	0.325739887934229
1.48385552557241	0.315575762624250
1.49646901904038	0.308704813914703
1.50908251250836	0.282359401111236
1.52169600597634	0.272642497314895
1.53430949944431	0.258046813369764
1.54692299291229	0.245240015479190
1.55953648638027	0.227391811434866
1.57214997984825	0.210153454909140
1.58476347331622	0.201981498159916
1.59737696678420	0.187711066224705
1.60999046025218	0.175961337366368
1.62260395372015	0.161324996919998
1.63521744718813	0.153803544190613
1.64783094065611	0.140264929277720
1.66044443412408	0.129450299947901
1.67305792759206	0.124124298285472
1.68567142106004	0.116236937044928
1.69828491452802	0.114366737987892
1.71089840799599	0.105828872727509
1.72351190146397	0.0959899994274482
1.73612539493195	0.0898102112389806
1.74873888839992	0.0875334471695451
1.76135238186790	0.0799306814376803
1.77396587533588	0.0764748788322872
1.78657936880385	0.0695226171202611
1.79919286227183	0.0669206010409063
1.81180635573981	0.0663514100235474
1.82441984920778	0.0624890424057552
1.83703334267576	0.0617165688821967
1.84964683614374	0.0568784452346464
1.86226032961172	0.0536259251354529
1.87487382307969	0.0523249170957755
1.88748731654767	0.0477713889569046
1.90010081001565	0.0431772043167937
1.91271430348362	0.0398840277163603
1.92532779695160	0.0372413551357656
1.93794129041958	0.0372006986345257
1.95055478388755	0.0317527274683766
1.96316827735553	0.0284595508679431
1.97578177082351	0.0282156118605036
1.98839526429149	0.0291507113890218
2.00100875775946	0.0245565267489109
2.01362225122744	0.0235807707191529
2.02623574469542	0.0211007241435178
2.03884923816339	0.0209380981385582
2.05146273163137	0.0184173950616832
2.06407622509935	0.0184987080641630
2.07668971856732	0.0158153789823284
2.08930321203530	0.0153681574686893
2.10191670550328	0.0157340659798486
2.11453019897126	0.0141078059302518
2.12714369243923	0.0140264929277720
2.13975718590721	0.0152461879649695
2.15237067937519	0.0142297754339716
2.16498417284316	0.0135792714141329
2.17759766631114	0.0112211943422176
2.19021115977912	0.0111398813397377
2.20282465324709	0.00935099528518132
2.21543814671507	0.00931033878394140
2.22805164018305	0.00939165178642124
2.24066513365102	0.00719620071946562
2.25327862711900	0.00772473523558457
2.26589212058698	0.00561059717110879
2.27850561405496	0.00487878014879025
2.29111910752293	0.00536665816366928
2.30373260099091	0.00394368062027212
2.31634609445889	0.00308989409423383
2.32895958792686	0.00284595508679431
2.34157308139484	0.00325252009919350
2.35418657486282	0.00321186359795358
2.36680006833079	0.00296792459051407
2.37941356179877	0.00276464208431448
2.39202705526675	0.00243939007439513
2.40464054873473	0.00203282506199594
2.41725404220270	0.00158560354835683
2.42986753567068	0.00170757305207659
2.44248102913866	0.00207348156323586
2.45509452260663	0.00191085555827618
2.46770801607461	0.00211413806447578
2.48032150954259	0.00146363404463708
2.49293500301056	0.00130100803967740
2.50554849647854	0.00121969503719756
2.51816198994652	0.00121969503719756
2.53077548341449	0.000772473523558457
2.54338897688247	0.00105706903223789
2.55600247035045	0.000975756029758051
2.56861596381843	0.000609847518598782
2.58122945728640	0.000813130024798375
2.59384295075438	0.000487878014879025
2.60645644422236	0.000284595508679431
2.61906993769033	0.000121969503719756
2.63168343115831	0.000365908511159269
2.64429692462629	0.000243939007439513
2.65691041809426	0.000284595508679431
2.66952391156224	0.000203282506199594
2.68213740503022	0.000365908511159269
2.69475089849820	0.000772473523558457
2.70736439196617	0.000569191017358863
2.71997788543415	0.000406565012399188
2.73259137890213	0.000162626004959675
2.74520487237010	4.06565012399188e-05
2.75781836583808	8.13130024798375e-05
2.77043185930606	0.000203282506199594
2.78304535277403	0

==> NewData_PDF/Window5to10min/GG_MLE_pdf.txt <==
0.121598231030894	9.91710157769933e-05
0.134211724498871	0.000196705981011631
0.146825217966848	0.000373132759654881
0.159438711434825	0.000664640171202671
0.172052204902802	0.00112242007228767
0.184665698370779	0.00181072347560341
0.197279191838756	0.00280742084502643
0.209892685306733	0.00420400003518891
0.222506178774710	0.00610497093817460
0.235119672242687	0.00862668058030281
0.247733165710664	0.0118955738900248
0.260346659178641	0.0160459620363159
0.272960152646618	0.0212173811588241
0.285573646114595	0.0275516390755138
0.298187139582572	0.0351896562113691
0.310800633050549	0.0442682099402189
0.323414126518526	0.0549166894123291
0.336027619986503	0.0672539615475272
0.348641113454480	0.0813854390792305
0.361254606922457	0.0974004292229474
0.373868100390434	0.115369827565397
0.386481593858411	0.135344206907538
0.399095087326388	0.157352335736196
0.411708580794365	0.181400146328765
0.424322074262342	0.207470158683549
0.436935567730319	0.235521353882255
0.449549061198295	0.265489479384377
0.462162554666272	0.297287759295971
0.474776048134249	0.330807974924965
0.487389541602226	0.365921874940408
0.500003035070203	0.402482870152616
0.512616528538180	0.440327965215393
0.525230022006157	0.479279878308096
0.537843515474134	0.519149299911786
0.550457008942111	0.559737242995126
0.563070502410088	0.600837439082585
0.575683995878065	0.642238737625102
0.588297489346042	0.683727469646333
0.600910982814019	0.725089740642379
0.613524476281996	0.766113622016751
0.626137969749973	0.806591214794823
0.638751463217950	0.846320563869795
0.651364956685927	0.885107405469895
0.663978450153904	0.922766734839859
0.676591943621881	0.959124185191938
0.689205437089858	0.994017212788591
0.701818930557835	1.02729608648794
0.714432424025812	1.05882468322153
0.727045917493789	1.08848109363986
0.739659410961766	1.11615804455284
0.752272904429743	1.14176314682753
0.764886397897720	1.16521897906540
0.777499891365697	1.18646301870598
0.790113384833674	1.20544743319730
0.802726878301651	1.22213874456928
0.815340371769628	1.23651738115888
0.827953865237604	1.24857713040440
0.840567358705581	1.25832450657057
0.853180852173558	1.26577804701745
0.865794345641535	1.27096755021487
0.878407839109512	1.27393326814729
0.891021332577489	1.27472506509620
0.903634826045466	1.27340155402659
0.916248319513443	1.27002922098510
0.928861812981420	1.26468154705726
0.941475306449397	1.25743813652457
0.954088799917374	1.24838385896534
0.966702293385351	1.23760801213566
0.979315786853328	1.22520351157714
0.991929280321305	1.21126611203232
1.00454277378928	1.19589366492275
1.01715626725726	1.17918541535244
1.02976976072524	1.16124134135399
1.04238325419321	1.14216153740910
1.05499674766119	1.12204564362553
1.06761024112917	1.10099232137666
1.08022373459714	1.07909877567614
1.09283722806512	1.05646032408489
1.10545072153310	1.03317001153086
1.11806421500107	1.00931827005490
1.13067770846905	0.984992622176023
1.14329120193703	0.960277426308664
1.15590469540501	0.935253662435989
1.16851818887298	0.909998756069655
1.18113168234096	0.884586438380734
1.19374517580894	0.859086640291959
1.20635866927691	0.833565418243448
1.21897216274489	0.808084909308062
1.23158565621287	0.782703313321017
1.24419914968084	0.757474899693221
1.25681264314882	0.732450036616472
1.26942613661680	0.707675240412868
1.28203963008478	0.683193242845499
1.29465312355275	0.659043074289028
1.30726661702073	0.635260160740966
1.31988011048871	0.611876432755741
1.33249360395668	0.588920444481856
1.34510709742466	0.566417501093152
1.35772059089264	0.544389793012593
1.37033408436061	0.522856535440161
1.38294757782859	0.501834111808546
1.39556107129657	0.481336219900224
1.40817456476454	0.461374019470687
1.42078805823252	0.441956280328562
1.43340155170050	0.423089529926524
1.44601504516848	0.404778199618799
1.45862853863645	0.387024768834567
1.47124203210443	0.369829906508895
1.48385552557241	0.353192609198588
1.49646901904038	0.337110335391573
1.50908251250836	0.321579135594568
1.52169600597634	0.306593777854241
1.53430949944431	0.292147868432899
1.54692299291229	0.278233967420595
1.55953648638027	0.264843699119341
1.57214997984825	0.251967857088172
1.58476347331622	0.239596503781135
1.59737696678420	0.227719064752661
1.60999046025218	0.216324417441929
1.62260395372015	0.205400974579345
1.63521744718813	0.194936762287997
1.64783094065611	0.184919492977600
1.66044443412408	0.175336633150467
1.67305792759206	0.166175466256738
1.68567142106004	0.157423150752388
1.69828491452802	0.149066773525708
1.71089840799599	0.141093398867997
1.72351190146397	0.133490113173065
1.73612539493195	0.126244065554303
1.74873888839992	0.119342504573689
1.76135238186790	0.112772811277872
1.77396587533588	0.106522528738355
1.78657936880385	0.100579388291184
1.79919286227183	0.0949313326701451
1.81180635573981	0.0895665362248036
1.82441984920778	0.0844734224105745
1.83703334267576	0.0796406787335805
1.84964683614374	0.0750572693282085
1.86226032961172	0.0707124453391497
1.87487382307969	0.0665957532740046
1.88748731654767	0.0626970414858279
1.90010081001565	0.0590064649383627
1.91271430348362	0.0555144883999686
1.92532779695160	0.0522118882050248
1.93794129041958	0.0490897527148344
1.95055478388755	0.0461394816027232
1.96316827735553	0.0433527840813409
1.97578177082351	0.0407216761830507
1.98839526429149	0.0382384771975634
2.00100875775946	0.0358958053644302
2.01362225122744	0.0336865729115117
2.02623574469542	0.0316039805241702
2.03884923816339	0.0296415113241090
2.05146273163137	0.0277929244307743
2.06407622509935	0.0260522481727738
2.07668971856732	0.0244137730113628
2.08930321203530	0.0228720442330087
2.10191670550328	0.0214218544631405
2.11453019897126	0.0200582360487356
2.12714369243923	0.0187764533528505
2.13975718590721	0.0175719950003714
2.15237067937519	0.0164405661101340
2.16498417284316	0.0153780805452185
2.17759766631114	0.0143806532096194
2.19021115977912	0.0134445924164970
2.20282465324709	0.0125663923502011
2.21543814671507	0.0117427256415141
2.22805164018305	0.0109704360731096
2.24066513365102	0.0102465314297898
2.25327862711900	0.00956817650598130
2.26589212058698	0.00893268628095941
2.27850561405496	0.00833751927043417
2.29111910752293	0.00778027106153160
2.30373260099091	0.00725866803661985
2.31634609445889	0.00677056129010749
2.32895958792686	0.00631392074108155
2.34157308139484	0.00588682944352416
2.35418657486282	0.00548747809485015
2.36680006833079	0.00511415974261225
2.37941356179877	0.00476526468839051
2.39202705526675	0.00443927558722924
2.40464054873473	0.00413476274029497
2.41725404220270	0.00385037957793231
2.42986753567068	0.00358485832981217
2.44248102913866	0.00333700587843925
2.45509452260663	0.00310569979197113
2.46770801607461	0.00288988453200208
2.48032150954259	0.00268856783171234
2.49293500301056	0.00250081723962554
2.50554849647854	0.00232575682403208



==> NewData_PDF/Window5to10min/LN_MLE_pdf.txt <==
0.172052204902802	9.93419422081341e-05
0.184665698370779	0.000185534458650332
0.197279191838756	0.000395958306161948
0.209892685306733	0.000781666811945474
0.222506178774710	0.00144296857640251
0.235119672242687	0.00251309073554863
0.247733165710664	0.00415967240708240
0.260346659178641	0.00658364446999378
0.272960152646618	0.0100153613455709
0.285573646114595	0.0147081588615042
0.298187139582572	0.0209297735587210
0.310800633050549	0.0289522441862600
0.323414126518526	0.0390410145239988
0.336027619986503	0.0514439715906176
0.348641113454480	0.0663810982661681
0.361254606922457	0.0840353132121438
0.373868100390434	0.104544933847827
0.386481593858411	0.127998048626392
0.399095087326388	0.154428938256112
0.411708580794365	0.183816553112704
0.424322074262342	0.216084943118372
0.436935567730319	0.251105450442283
0.449549061198295	0.288700415204356
0.462162554666272	0.328648108482703
0.474776048134249	0.370688592455005
0.487389541602226	0.414530210776760
0.500003035070203	0.459856429361540
0.512616528538180	0.506332774714766
0.525230022006157	0.553613650355040
0.537843515474134	0.601348848592424
0.550457008942111	0.649189612528181
0.563070502410088	0.696794139659609
0.575683995878065	0.743832452503849
0.588297489346042	0.789990592248172
0.600910982814019	0.834974118036426
0.613524476281996	0.878510916877183
0.626137969749973	0.920353347320138
0.638751463217950	0.960279754187641
0.651364956685927	0.998095402086428
0.663978450153904	1.03363288255735
0.676591943621881	1.06675205398433
0.689205437089858	1.09733957522412
0.701818930557835	1.12530809377060
0.714432424025812	1.15059514753913
0.727045917493789	1.17316183641964
0.739659410961766	1.19299131593018
0.752272904429743	1.21008716089164
0.764886397897720	1.22447164227931
0.777499891365697	1.23618395548670
0.790113384833674	1.24527843332281
0.802726878301651	1.25182277227909
0.815340371769628	1.25589629604185
0.827953865237604	1.25758827595738
0.840567358705581	1.25699632422498
0.853180852173558	1.25422487202400
0.865794345641535	1.24938374158677
0.878407839109512	1.24258681840818
0.891021332577489	1.23395082732559
0.903634826045466	1.22359421409285
0.916248319513443	1.21163613228740
0.928861812981420	1.19819553390583
0.941475306449397	1.18339036079357
0.954088799917374	1.16733683309190
0.966702293385351	1.15014883014263
0.979315786853328	1.13193735874136
0.991929280321305	1.11281010324918
1.00454277378928	1.09287105183592
1.01715626725726	1.07222019301444
1.02976976072524	1.05095327661397
1.04238325419321	1.02916163341427
1.05499674766119	1.00693204780416
1.06761024112917	0.984346678024173
1.08022373459714	0.961483018790790
1.09283722806512	0.938413901367992
1.10545072153310	0.915207526441803
1.11806421500107	0.891927525456401
1.13067770846905	0.868633046380210
1.14329120193703	0.845378860181207
1.15590469540501	0.822215484598048
1.16851818887298	0.799189322093955
1.18113168234096	0.776342809170590
1.19374517580894	0.753714574497342
1.20635866927691	0.731339603575831
1.21897216274489	0.709249407908946
1.23158565621287	0.687472196877689
1.24419914968084	0.666033050747069
1.25681264314882	0.644954093424321
1.26942613661680	0.624254663778930
1.28203963008478	0.603951484504655
1.29465312355275	0.584058827659560
1.30726661702073	0.564588676161466
1.31988011048871	0.545550880644057
1.33249360395668	0.526953311193763
1.34510709742466	0.508802003590307
1.35772059089264	0.491101299765287
1.37033408436061	0.473853982274113
1.38294757782859	0.457061402647848
1.39556107129657	0.440723603553818
1.40817456476454	0.424839434747927
1.42078805823252	0.409406662848283
1.43340155170050	0.394422074999561
1.44601504516848	0.379881576531244
1.45862853863645	0.365780282741064
1.47124203210443	0.352112604958175
1.48385552557241	0.338872331059396
1.49646901904038	0.326052700626692
1.50908251250836	0.313646474945441
1.52169600597634	0.301646002051323
1.53430949944431	0.290043277039293
1.54692299291229	0.278829997851340
1.55953648638027	0.267997616760989
1.57214997984825	0.257537387772014
1.58476347331622	0.247440410146820
1.59737696678420	0.237697668276740
1.60999046025218	0.228300068102193
1.62260395372015	0.219238470285509
1.63521744718813	0.210503720333400
1.64783094065611	0.202086675859634
1.66044443412408	0.193978231171678
1.67305792759206	0.186169339357924
1.68567142106004	0.178651032044776
1.69828491452802	0.171414436985393
1.71089840799599	0.164450793634358
1.72351190146397	0.157751466854995
1.73612539493195	0.151307958898610
1.74873888839992	0.145111919787549
1.76135238186790	0.139155156226745
1.77396587533588	0.133429639161372
1.78657936880385	0.127927510091381
1.79919286227183	0.122641086247021
1.81180635573981	0.117562864723082
1.82441984920778	0.112685525663390
1.83703334267576	0.108001934581206
1.84964683614374	0.103505143895492
1.86226032961172	0.0991883937576301
1.87487382307969	0.0950451122380108
1.88748731654767	0.0910689149370487
1.90010081001565	0.0872536040805216
1.91271430348362	0.0835931671547565
1.92532779695160	0.0800817751330341
1.93794129041958	0.0767137803406754
1.95055478388755	0.0734837140025878
1.96316827735553	0.0703862835135894
1.97578177082351	0.0674163694685774
1.98839526429149	0.0645690224865577
2.00100875775946	0.0618394598597039
2.01362225122744	0.0592230620559435
2.02623574469542	0.0567153691010823
2.03884923816339	0.0543120768641552
2.05146273163137	0.0520090332675317
2.06407622509935	0.0498022344412962
2.07668971856732	0.0476878208395536
2.08930321203530	0.0456620733345843
2.10191670550328	0.0437214093031678
2.11453019897126	0.0418623787179104
2.12714369243923	0.0400816602550443
2.13975718590721	0.0383760574289015
2.15237067937519	0.0367424947621001
2.16498417284316	0.0351780139994116
2.17759766631114	0.0336797703722907
2.19021115977912	0.0322450289201498
2.20282465324709	0.0308711608736307
2.21543814671507	0.0295556401043706
2.22805164018305	0.0282960396450706
2.24066513365102	0.0270900282830437
2.25327862711900	0.0259353672298470
2.26589212058698	0.0248299068690876
2.27850561405496	0.0237715835840135
2.29111910752293	0.0227584166660838
2.30373260099091	0.0217885053053225
2.31634609445889	0.0208600256629190
2.32895958792686	0.0199712280262284
2.34157308139484	0.0191204340460482
2.35418657486282	0.0183060340558024
2.36680006833079	0.0175264844720451
2.37941356179877	0.0167803052755046
2.39202705526675	0.0160660775717173
2.40464054873473	0.0153824412301562
2.41725404220270	0.0147280926006272
2.42986753567068	0.0141017823055991
2.44248102913866	0.0135023131070371
2.45509452260663	0.0129285378462315
2.46770801607461	0.0123793574550478
2.48032150954259	0.0118537190369703
2.49293500301056	0.0113506140162708
2.50554849647854	0.0108690763535980


==> NewData_PDF/Window800to805min/Empirical_pdf.txt <==
0.000343032831709042	0.0823406559251744
0.0386025448353803	0.165142708831907
0.0768620568390516	0.215222986614052
0.115121568842723	0.288784629700922
0.153381080846394	0.358455573916271
0.191640592850065	0.423225733976146
0.229900104853737	0.482870646484114
0.268159616857408	0.553439444285198
0.306419128861079	0.626302756805385
0.344678640864750	0.683017174971021
0.382938152868422	0.726176498029787
0.421197664872093	0.768400556936744
0.459457176875764	0.776830404491707
0.497716688879435	0.792143796203976
0.535976200883107	0.802020185647068
0.574235712886778	0.814091328299736
0.612495224890449	0.797131871680285
0.650754736894120	0.799962604513090
0.689014248897792	0.778651052040559
0.727273760901463	0.748248732012455
0.765533272905134	0.716749035379562
0.803792784908805	0.699727227816657
0.842052296912477	0.675959048172043
0.880311808916148	0.661007291931807
0.918571320919819	0.630156045110834
0.956830832923490	0.610203743205597
0.995090344927162	0.578404762044126
1.03334985693083	0.553701318247705
1.07160936893450	0.525668334070847
1.10986888093818	0.493033850267094
1.14812839294185	0.470599980812393
1.18638790494552	0.452518207210772
1.22464741694919	0.427266075111957
1.26290692895286	0.402462869806009
1.30116644095653	0.380091351294762
1.33942595296020	0.360662797314538
1.37768546496387	0.345075061451072
1.41594497696755	0.324723713507730
1.45420448897122	0.305569503678703
1.49246400097489	0.285130864414526
1.53072351297856	0.269555598739750
1.56898302498223	0.253406704385199
1.60724253698590	0.236322545878840
1.64550204898957	0.221009154166571
1.68376156099324	0.208077568494239
1.72202107299692	0.196767107351708
1.76028058500059	0.190207788100361
1.79854009700426	0.177600427333990
1.83679960900793	0.169769148836184
1.87505912101160	0.155453372219177
1.91331863301527	0.149405330704152
1.95157814501894	0.139479060506296
1.98983765702261	0.129041512572119
2.02809716902629	0.119476877846296
2.06635668102996	0.110311289158578
2.10461619303363	0.105834491418591
2.14287570503730	0.0962199759380048
2.18113521704097	0.0902342853664337
2.21939472904464	0.0887628031009225
2.25765424104831	0.0806322400745385
2.29591375305198	0.0770907064863589
2.33417326505566	0.0731002461053116
2.37243277705933	0.0687855608183041
2.41069228906300	0.0643212332670073
2.44895180106667	0.0587844694883041
2.48721131307034	0.0568890008073066
2.52547082507401	0.0548563600507106
2.56373033707768	0.0484965638184164
2.60198984908135	0.0462269894766957
2.64024936108503	0.0436706007950872
2.67850887308870	0.0425358136242268
2.71676838509237	0.0413262053212219
2.75502789709604	0.0375227977705361
2.79328740909971	0.0355275675800124
2.83154692110338	0.0365501230526558
2.86980643310705	0.0322603781430299
2.90806594511072	0.0287063743661595
2.94632545711440	0.0271974815345760
2.98458496911807	0.0251897811553615
3.02284448112174	0.0239427622862842
3.06110399312541	0.0228079751154239
3.09936350512908	0.0222218762469576
3.13762301713275	0.0223465781338653
3.17588252913642	0.0206880430379925
3.21414204114009	0.0204760498302493
3.25240155314377	0.0188175147343765
3.29066106514744	0.0173709728462468
3.32892057715111	0.0169968671855237
3.36718008915478	0.0160117222789526
3.40543960115845	0.0140539026545012
3.44369911316212	0.0136673268050873
3.48195862516579	0.0137546181259227
3.52021813716946	0.0129939366157855
3.55847764917314	0.0119339705770698
3.59673716117681	0.0119838513318329
3.63499667318048	0.0105622498210848
3.67325618518415	0.0106495411419202
3.71151569718782	0.0100385018960723
3.74977520919149	0.00886630415913963
3.78803472119516	0.00799339095078552
3.82629423319883	0.00704565661028677
3.86455374520251	0.00592333962811719
3.90281325720618	0.00644708755312966
3.94107276920985	0.00675884227039899
3.97933228121352	0.00611039245847879
4.01759179321719	0.00558664453346632
4.05585130522086	0.00562405509953864
4.09411081722453	0.00556170415608478
4.13237032922821	0.00552429359001246
4.17062984123188	0.00563652528822941
4.20888935323555	0.00409022189057356
4.24714886523922	0.00319236830483790
4.28540837724289	0.00349165283341645
4.32366788924656	0.00389069887152119
4.36192740125023	0.00336695094650872
4.40018691325390	0.00344177207865336
4.43844642525757	0.00295543471971321
4.47670593726125	0.00288061358756857
4.51496544926492	0.00258132905899002
4.55322496126859	0.00251897811553615
4.59148447327226	0.00246909736077306
4.62974398527593	0.00246909736077306
4.66800349727960	0.00223216377564837
4.70626300928327	0.00230698490779301
4.74452252128694	0.00224463396433915
4.78278203329062	0.00199523019052369
4.82104154529429	0.00150889283158354
4.85930105729796	0.00169594566194513
4.89756056930163	0.00157124377503740
4.93582008130530	0.00120960830300498
4.97407959330897	0.00120960830300498
5.01233910531264	0.000835502642281794
5.05059861731631	0.000985144906571070
5.08885812931999	0.000860443019663340
5.12711764132366	0.000660920000610971
5.16537715332733	0.000611039245847879
5.20363666533100	0.000611039245847879
5.24189617733467	0.000810562264900248
5.28015568933834	0.000897853585735659
5.31841520134201	0.000972674717880297
5.35667471334569	0.00113478717086035
5.39493422534936	0.00109737660478803
5.43319373735303	0.000798092076209475
5.47145324935670	0.000773151698827929
5.50971276136037	0.000598569057157106
5.54797227336404	0.000698330566683290
5.58623178536771	0.000635979623229425
5.62449129737138	0.000723270944064836
5.66275080937505	0.000635979623229425
5.70101032137873	0.000623509434538652
5.73926983338240	0.000548688302394014
5.77752934538607	0.000536218113703241
5.81578885738974	0.000798092076209475
5.85404836939341	0.000897853585735659
5.89230788139708	0.000573628679775560
5.93056739340075	0.000561158491084787
5.96882690540442	0.000436456604177056
6.00708641740810	0.000448926792867829
6.04534592941177	0.000423986415486283
6.08360544141544	0.000311754717269326
6.12186495341911	0.000199523019052369
6.16012446542278	0.000411516226795510
6.19838397742645	0.000349165283341645
6.23664348943012	0.000361635472032418
6.27490300143379	0.000224463396433915
6.31316251343747	0.000236933585124688
6.35142202544114	0.000261873962506234
6.38968153744481	0.000162112452980050
6.42794104944848	0.000124701886907730
6.46620056145215	0.000137172075598503
6.50446007345582	9.97615095261843e-05
6.54271958545949	0.000199523019052369
6.58097909746317	0.000137172075598503
6.61923860946684	8.72913208354113e-05
6.65749812147051	0.000187052830361596
6.69575763347418	0.000112231698216957
6.73401714547785	0.000112231698216957
6.77227665748152	0.000274344151197007
6.81053616948519	0.000199523019052369
6.84879568148886	0.000174582641670823
6.88705519349253	7.48211321446382e-05
6.92531470549621	8.72913208354113e-05
6.96357421749988	4.98807547630922e-05
7.00183372950355	6.23509434538652e-05
7.04009324150722	9.97615095261843e-05
7.07835275351089	9.97615095261843e-05
7.11661226551456	4.98807547630922e-05
7.15487177751823	2.49403773815461e-05
7.19313128952190	3.74105660723191e-05
7.23139080152558	2.49403773815461e-05
7.26965031352925	6.23509434538652e-05
7.30790982553292	6.23509434538652e-05
7.34616933753659	6.23509434538652e-05
7.38442884954026	0
7.42268836154393	7.48211321446382e-05
7.46094787354760	4.98807547630922e-05
7.49920738555127	4.98807547630922e-05
7.53746689755495	3.74105660723191e-05
7.57572640955862	7.48211321446382e-05
7.61398592156229	6.23509434538652e-05
7.65224543356596	4.98807547630922e-05
7.69050494556963	0.000124701886907730
7.72876445757330	0.000112231698216957
7.76702396957697	7.48211321446382e-05
7.80528348158065	6.23509434538652e-05
7.84354299358432	2.49403773815461e-05
7.88180250558799	7.48211321446382e-05
7.92006201759166	8.72913208354113e-05
7.95832152959533	8.72913208354113e-05
7.99658104159900	3.74105660723191e-05
8.03484055360267	8.72913208354113e-05
8.07310006560634	8.72913208354113e-05
8.11135957761002	8.72913208354113e-05
8.14961908961369	1.24701886907730e-05
8.18787860161736	3.74105660723191e-05
8.22613811362103	2.49403773815461e-05
8.26439762562470	2.49403773815461e-05
8.30265713762837	3.74105660723191e-05
8.34091664963204	2.49403773815461e-05
8.37917616163571	0

==> NewData_PDF/Window800to805min/GG_MLE_pdf.txt <==
0.000343032831709042	0.000109722691524769
0.0386025448353803	0.0737100181140979
0.0768620568390516	0.174004160131279
0.115121568842723	0.275814959669260
0.153381080846394	0.371282039322704
0.191640592850065	0.457018358878250
0.229900104853737	0.531667282738392
0.268159616857408	0.594943866737991
0.306419128861079	0.647160861691988
0.344678640864750	0.688964933165803
0.382938152868422	0.721179764939098
0.421197664872093	0.744709243398714
0.459457176875764	0.760476742752480
0.497716688879435	0.769387104171677
0.535976200883107	0.772303319556582
0.574235712886778	0.770032927674436
0.612495224890449	0.763320890348694
0.650754736894120	0.752846799669137
0.689014248897792	0.739224959432055
0.727273760901463	0.723006339784582
0.765533272905134	0.704681711342169
0.803792784908805	0.684685476172458
0.842052296912477	0.663399860228730
0.880311808916148	0.641159235572344
0.918571320919819	0.618254414439602
0.956830832923490	0.594936809838043
0.995090344927162	0.571422395005839
1.03334985693083	0.547895420971097
1.07160936893450	0.524511870585665
1.10986888093818	0.501402640903944
1.14812839294185	0.478676455160379
1.18638790494552	0.456422511979380
1.22464741694919	0.434712883640911
1.26290692895286	0.413604677820315
1.30116644095653	0.393141978663775
1.33942595296020	0.373357583676769
1.37768546496387	0.354274552935076
1.41594497696755	0.335907586754759
1.45420448897122	0.318264247312923
1.49246400097489	0.301346038892242
1.53072351297856	0.285149360501303
1.56898302498223	0.269666343652209
1.60724253698590	0.254885587093593
1.64550204898957	0.240792799328122
1.68376156099324	0.227371358806676
1.72202107299692	0.214602800798547
1.76028058500059	0.202467239095971
1.79854009700426	0.190943729925741
1.83679960900793	0.180010584712392
1.87505912101160	0.169645637666296
1.91331863301527	0.159826473554514
1.95157814501894	0.150530620450145
1.98983765702261	0.141735711744576
2.02809716902629	0.133419621243211
2.06635668102996	0.125560574745746
2.10461619303363	0.118137241133582
2.14287570503730	0.111128805646240
2.18113521704097	0.104515027722539
2.21939472904464	0.0982762855077403
2.25765424104831	0.0923936088821372
2.29591375305198	0.0868487026468498
2.33417326505566	0.0816239613065046
2.37243277705933	0.0767024767137442
2.41069228906300	0.0720680396849405
2.44895180106667	0.0677051365582092
2.48721131307034	0.0635989415420939
2.52547082507401	0.0597353055944287
2.56373033707768	0.0561007424745242
2.60198984908135	0.0526824125265684
2.64024936108503	0.0494681046768663
2.67850887308870	0.0464462170611138
2.71676838509237	0.0436057366394153
2.75502789709604	0.0409362181052880
2.79328740909971	0.0384277623496996
2.83154692110338	0.0360709947015485
2.86980643310705	0.0338570431312966
2.90806594511072	0.0317775165741312
2.94632545711440	0.0298244835025858
2.98458496911807	0.0279904508555165
3.02284448112174	0.0262683434103356
3.06110399312541	0.0246514836680772
3.09936350512908	0.0231335723059032
3.13762301713275	0.0217086692387592
3.17588252913642	0.0203711753208312
3.21414204114009	0.0191158147079830
3.25240155314377	0.0179376178943010
3.29066106514744	0.0168319054290478
3.32892057715111	0.0157942723145786
3.36718008915478	0.0148205730809694
3.40543960115845	0.0139069075291166
3.44369911316212	0.0130496071307955
3.48195862516579	0.0122452220715113
3.52021813716946	0.0114905089198503
3.55847764917314	0.0107824189053877
3.59673716117681	0.0101180867859422
3.63499667318048	0.00949482028404987
3.67325618518415	0.00891009007190110
3.71151569718782	0.00836152028360355
3.74977520919149	0.00784687953346065
3.78803472119516	0.00736407241896258
3.82629423319883	0.00691113148733677
3.86455374520251	0.00648620964477833
3.90281325720618	0.00608757298785678
3.94107276920985	0.00571359403704614
3.97933228121352	0.00536274535284829
4.01759179321719	0.00503359351554525
4.05585130522086	0.00472479345022412
4.09411081722453	0.00443508307935290
4.13237032922821	0.00416327828583755
4.17062984123188	0.00390826817015467
4.20888935323555	0.00366901058582177
4.24714886523922	0.00344452793813545
4.28540837724289	0.00323390323176815
4.32366788924656	0.00303627635346845
4.36192740125023	0.00285084057674905
4.40018691325390	0.00267683927607370
4.43844642525757	0.00251356283866292
4.47670593726125	0.00236034576263042
4.51496544926492	0.00221656393073398
4.55322496126859	0.00208163204957636
4.59148447327226	0.00195500124462463
4.62974398527593	0.00183615680192540
4.66800349727960	0.00172461604788496
4.70626300928327	0.00161992635895091
4.74452252128694	0.00152166329348072
4.78278203329062	0.00142942883851024
4.82104154529429	0.00134284976454283
4.85930105729796	0.00126157608186813
4.89756056930163	0.00118527959228828
4.93582008130530	0.00111365253048046
4.97407959330897	0.00104640628955729
5.01233910531264	0.000983270225702064


==> NewData_PDF/Window800to805min/LN_MLE_pdf.txt <==
0.0386025448353803	0.00481406722719884
0.0768620568390516	0.0606145320412001
0.115121568842723	0.181854786222694
0.153381080846394	0.333520475699026
0.191640592850065	0.483415691689638
0.229900104853737	0.613787653216192
0.268159616857408	0.717821858825462
0.306419128861079	0.794941610732208
0.344678640864750	0.847583478442644
0.382938152868422	0.879342195408975
0.421197664872093	0.894002202561554
0.459457176875764	0.895079613437896
0.497716688879435	0.885640054257960
0.535976200883107	0.868257714648778
0.574235712886778	0.845041564590843
0.612495224890449	0.817689356225326
0.650754736894120	0.787549253566243
0.689014248897792	0.755679370539342
0.727273760901463	0.722901042159958
0.765533272905134	0.689844510754732
0.803792784908805	0.656987108845179
0.842052296912477	0.624684642483101
0.880311808916148	0.593196896624225
0.918571320919819	0.562708200627921
0.956830832923490	0.533343916235381
0.995090344927162	0.505183599687542
1.03334985693083	0.478271472949774
1.07160936893450	0.452624729940807
1.10986888093818	0.428240107717554
1.14812839294185	0.405099071076935
1.18638790494552	0.383171891323171
1.22464741694919	0.362420844484155
1.26290692895286	0.342802709261185
1.30116644095653	0.324270708723453
1.33942595296020	0.306776010647737
1.37768546496387	0.290268878108315
1.41594497696755	0.274699543315356
1.45420448897122	0.260018862854950
1.49246400097489	0.246178800647070
1.53072351297856	0.233132775501637
1.56898302498223	0.220835902630300
1.60724253698590	0.209245152473188
1.64550204898957	0.198319445415572
1.68376156099324	0.188019697151976
1.72202107299692	0.178308826408420
1.76028058500059	0.169151734300962
1.79854009700426	0.160515262666247
1.83679960900793	0.152368137148591
1.87505912101160	0.144680899589516
1.91331863301527	0.137425833276913
1.95157814501894	0.130576883822187
1.98983765702261	0.124109577804930
2.02809716902629	0.118000940823980
2.06635668102996	0.112229416195695
2.10461619303363	0.106774785224542
2.14287570503730	0.101618089721219
2.18113521704097	0.0967415572465615
2.21939472904464	0.0921285294047302
2.25765424104831	0.0877633933883919
2.29591375305198	0.0836315168848251
2.33417326505566	0.0797191863798105
2.37243277705933	0.0760135488413192
2.41069228906300	0.0725025567239151
2.44895180106667	0.0691749162045961
2.48721131307034	0.0660200385392326
2.52547082507401	0.0630279944139936
2.56373033707768	0.0601894711567067
2.60198984908135	0.0574957326678076
2.64024936108503	0.0549385819284343
2.67850887308870	0.0525103259435806
2.71676838509237	0.0502037429804128
2.75502789709604	0.0480120519654116
2.79328740909971	0.0459288839085350
2.83154692110338	0.0439482552278150
2.86980643310705	0.0420645428534534
2.90806594511072	0.0402724609964006
2.94632545711440	0.0385670394724210
2.98458496911807	0.0369436034786847
3.02284448112174	0.0353977547258724
3.06110399312541	0.0339253538345897
3.09936350512908	0.0325225039105090
3.13762301713275	0.0311855352180630
3.17588252913642	0.0299109908776792
3.21414204114009	0.0286956135164579
3.25240155314377	0.0275363328068589
3.29066106514744	0.0264302538323572
3.32892057715111	0.0253746462231759
3.36718008915478	0.0243669340090995
3.40543960115845	0.0234046861400236
3.44369911316212	0.0224856076283184
3.48195862516579	0.0216075312702821
3.52021813716946	0.0207684099069444
3.55847764917314	0.0199663091872693
3.59673716117681	0.0191994007993983
3.63499667318048	0.0184659561379954
3.67325618518415	0.0177643403780012
3.71151569718782	0.0170930069271976
3.74977520919149	0.0164504922319273
3.78803472119516	0.0158354109121187
3.82629423319883	0.0152464512034464
3.86455374520251	0.0146823706860123
3.90281325720618	0.0141419922803838
3.94107276920985	0.0136242004931644
3.97933228121352	0.0131279378955203
4.01759179321719	0.0126522018192434
4.05585130522086	0.0121960412560052
4.09411081722453	0.0117585539464511
4.13237032922821	0.0113388836467108
4.17062984123188	0.0109362175607590
4.20888935323555	0.0105497839278559
4.24714886523922	0.0101788497550383
4.28540837724289	0.00982271868531667
4.32366788924656	0.00948072899287474
4.36192740125023	0.00915225169715536
4.40018691325390	0.00883668878827073
4.43844642525757	0.00853347155668350
4.47670593726125	0.00824205902058055
4.51496544926492	0.00796193644480268
4.55322496126859	0.00769261394560304
4.59148447327226	0.00743362517588855
4.62974398527593	0.00718452608595301
4.66800349727960	0.00694489375504045
4.70626300928327	0.00671432528938367
4.74452252128694	0.00649243678264870
4.78278203329062	0.00627886233498151
4.82104154529429	0.00607325312710056
4.85930105729796	0.00587527654610918
4.89756056930163	0.00568461535991638
4.93582008130530	0.00550096693735462
4.97407959330897	0.00532404251126920
5.01233910531264	0.00515356648202789


==> txtData/AverageSI.txt <==
1	NaN
2	NaN
3	NaN
4	NaN
5	0.135250595827276
6	0.131959706173598
7	0.116805725017551
8	0.109756228172074
9	0.137515713679188
10	0.135833530842715
11	0.137829735610534
12	0.141037582752191
13	0.145724728464991
14	0.126115964944724
15	0.164804736851502
16	0.129638606599882
17	0.141536020901793
18	0.151881550380264
19	0.161605950159412
20	0.167600806606965
21	0.152933748167282
22	0.150445884655027
23	0.139312317368881
24	0.148436713531115
25	0.108301081712327
26	0.127978534237034
27	0.134830960927915
28	0.160699136196739
29	0.137908033303159
30	0.126652955781796
31	NaN
32	NaN
33	NaN
34	NaN
35	0.190101146702772
36	0.205711219025989
37	0.176446669697968
38	0.188273629242830
39	0.143658263879883
40	0.141171737582097
41	0.134582426767744
42	0.112409430218664
43	0.109702191070330
44	0.109240937450994
45	0.130888879896306
46	0.132099740494407
47	0.128315747778135
48	0.110416482461632
49	0.108127306625492
50	0.113717909245147
51	0.112408848627602
52	0.117092316512784
53	0.115313566933848
54	0.113801425241811
55	0.110221193423061
56	0.114579446165674
57	0.115941954516599
58	0.127475329573703
59	0.122689246627408
60	0.118452532763624
61	NaN
62	NaN
63	NaN
64	NaN
65	0.126149375357206
66	0.137304342964695
67	0.132075756695275
68	0.126155938031493
69	0.112612379078798
70	0.121426323106733
71	0.121399043154806
72	0.115368210081926
73	0.124884566597176
74	0.103358578149799
75	0.106925194989656
76	0.105006920107061
77	0.100146497557595
78	0.0982239124269080
79	0.105327615697382
80	0.115489339255115
81	0.124641663569253
82	0.109435016205798
83	0.110956298632368
84	0.0934401707269481
85	0.0918467206373528
86	0.0951347403959127
87	0.108680884683758
88	0.0955497033368995
89	0.103024137860151
90	0.100685410890937
91	NaN
92	NaN
93	NaN
94	NaN
95	0.110624969799882
96	0.0965433092746915
97	0.0941808627826191
98	0.104792119124660
99	0.107541997081447
100	0.0959845621871713
101	0.111237547670790
102	0.121379157362688
103	0.113913119553393
104	0.115988929598065
105	0.109506923811232
106	0.118230688649504
107	0.123189125698897
108	0.124212052897687
109	0.134820104635274
110	0.113742793707594
111	0.123287025508821
112	0.141272105387296
113	0.220966761755960
114	0.146664868800269
115	0.105890412656714
116	0.116292497839450
117	0.110494381047075
118	0.112562148174920
119	0.0982132174176609
120	0.0900075426809774
121	NaN
122	NaN
123	NaN
124	NaN
125	0.114870828072978
126	0.124340767485205
127	0.113581829941631
128	0.131411555136698
129	0.127821744606562
130	0.111836895522620
131	0.109250937372024
132	0.0999859022810801
133	0.0980028212111803
134	0.108950559479238
135	0.116026856457535
136	0.0998556908979233
137	0.111680549397862
138	0.119327113838060
139	0.112990098222508
140	0.0998551134031922
141	0.120284972557823
142	0.110984630389271
143	0.106122483728698
144	0.109526280422418
145	0.0996176841827828
146	0.109077405990255
147	0.102762666263981
148	0.116222319388157
149	0.121479720106674
150	0.111414937711112
151	NaN
152	NaN
153	NaN
154	NaN
155	0.115539262627111
156	0.122922025493932
157	0.106431464341890
158	0.110789535644274
159	0.140225648604686
160	0.123802269489813
161	0.134881822820726
162	0.129078323270021
163	0.134206261933836
164	0.113936722492021
165	0.139961527471274
166	0.128371205961235
167	0.135594953624125
168	0.117248934250532
169	0.123390559158298
170	0.145487316214312
171	0.146881350038927
172	0.157315895126368
173	0.179847705582684
174	0.226822572531572
175	0.210883608971218
176	0.197514730278500
177	0.220851793457021
178	0.209904723258105
179	0.213779404095300
180	0.186670364786941
181	NaN
182	NaN
183	NaN
184	NaN
185	0.131221841913375
186	0.126119375643890
187	0.139503308217107
188	0.149540124550758
189	0.140749880607726
190	0.150475435264012
191	0.142296738254077
192	0.134330629053017
193	0.137890105026420
194	0.134170333440216
195	0.144045274103025
196	0.126392179049499
197	0.119384881106802
198	0.147270858008072
199	0.131610002229856
200	0.125183792907729
201	0.143568576814107
202	0.139583409054450
203	0.151124902987697
204	0.158577112826195
205	0.135657553650672
206	0.143039146602477
207	0.133582637910085
208	0.136213095477819
209	0.135827035784639
210	0.133185328157941
211	NaN
212	NaN
213	NaN
214	NaN
215	0.152155503764562
216	0.144892856162698
217	0.155197635149509
218	0.183574203547246
219	0.142780501409385
220	0.161963430116054
221	0.163240476936596
222	0.143085157749193
223	0.137660332749386
224	0.134336900050301
225	0.117457523809922
226	0.122235268571225
227	0.127079096880946
228	0.130701688243027
229	0.141347946965377
230	0.138837494540578
231	0.120401706401856
232	0.115716622489553
233	0.112615743587756
234	0.140285939994501
235	0.142037141630858
236	0.141029620038147
237	0.148430135156325
238	0.171947448490529
239	0.169073463587958
240	0.161963819664134
241	NaN
242	NaN
243	NaN
244	NaN
245	0.161669863850489
246	0.171474445272191
247	0.151484019451356
248	0.162840431328094
249	0.169742113895274
250	0.163235890293035
251	0.171117151317163
252	0.174552244687177
253	0.180907726030245
254	0.188236243864911
255	0.154747454593758
256	0.137431292775258
257	0.141560396391923
258	0.154847686995310
259	0.149930033060428
260	0.155525461854815
261	0.172083656688512
262	0.178808624509157
263	0.174685589809663
264	0.196401023604739
265	0.187551801887046
266	0.232009775328879
267	0.192215036477286
268	0.199175373774083
269	0.222174204120177
270	0.180882856431446
271	NaN
272	NaN
273	NaN
274	NaN
275	0.194631441174857
276	0.146005439413818
277	0.150375993906826
278	0.142828164324265
279	0.155020349925479
280	0.144680088249852
281	0.150998427087428
282	0.127523052600835
283	0.131473473664498
284	0.133677988194426
285	0.156308335152678
286	0.150989469488220
287	0.166078353853253
288	0.152307955847661
289	0.176779652232323
290	0.164159989834232
291	0.163019223599779
292	0.163130782232018
293	0.165815489792678
294	0.181791597771437
295	0.185430788848596
296	0.165757953895816
297	0.157150796427158
298	0.164357882531430
299	0.179528231607168
300	0.171365918969520
301	NaN
302	NaN
303	NaN
304	NaN
305	0.204195648250602
306	0.162313935152657
307	0.151159956755944
308	0.152829968177612
309	0.187282977387055
310	0.173231668884940
311	0.200894962341565
312	0.139795156131857
313	0.155941743873603
314	0.160650583086772
315	0.150521597460142
316	0.150927952894779
317	0.152292532267145
318	0.143557416568626
319	0.136770566473913
320	0.158925497880774
321	0.156229500742809
322	0.163527378958784
323	0.160465571405468
324	0.150422522656611
325	0.118376949890881
326	0.130951966209759
327	0.121981152295731
328	0.147108266974756
329	0.136460723929218
330	0.142337585156746
331	NaN
332	NaN
333	NaN
334	NaN
335	0.146296176516251
336	0.139181646762997
337	0.135189977927141
338	0.149173561920906
339	0.130138765449600
340	0.133798977016374
341	0.123818707996121
342	0.122539548705059
343	0.131962888218744
344	0.139870685185931
345	0.156325899104345
346	0.159262941326821
347	0.165725696433268
348	0.151612816782559
349	0.141439630904634
350	0.151428489968334
351	0.149543933265926
352	0.167062645727873
353	0.207062630758001
354	0.184134521864521
355	0.186015917340740
356	0.182670664803186
357	0.176008716777097
358	0.180502089607887
359	0.155199225451514
360	0.153561489589359
361	NaN
362	NaN
363	NaN
364	NaN
365	0.173653104925828
366	0.184988324418179
367	0.170230165783869
368	0.159404953747701
369	0.166112241148108
370	0.197011748431802
371	0.228116004215994
372	0.232614495603198
373	0.250496907531511
374	0.256563748887367
375	0.332379458258127
376	0.288030059986821
377	0.212321890899395
378	0.179837117657109
379	0.153878463308754
380	0.134906515110244
381	0.133579750912436
382	0.106588252573875
383	0.0999754610254429
384	0.107182498546384
385	0.0983981265402663
386	0.106633083597919
387	0.107579479949625
388	0.119010528074846
389	0.113012873580280
390	0.156805725791156
391	NaN
392	NaN
393	NaN
394	NaN
395	0.107877084740900
396	0.0925684261002281
397	0.0975293057294172
398	0.0922470607601795
399	0.0977012339179966
400	0.0995095184616417
401	0.110508678282927
402	0.118863547826193
403	0.112993341882858
404	0.111179254223464
405	0.0929894479024012
406	0.110906836462919
407	0.113486757672140
408	0.111632584505681
409	0.0999275984674295
410	0.0915619919262114
411	0.120620001115080
412	0.142731705229285
413	0.160225138396182
414	0.165199840527437
415	0.182312772191760
416	0.218447633236981
417	0.199573775700818
418	0.186142912057105
419	0.178416831617348
420	0.165100720108472
421	NaN
422	NaN
423	NaN
424	NaN
425	0.211039744565581
426	0.170663844516814
427	0.167654511136565
428	0.148522150854842
429	0.137984491099528
430	0.155304597874888
431	0.149958813166114
432	0.153703027682883
433	0.149584149076496
434	0.143033960049278
435	0.144983846407969
436	0.132266276315400
437	0.138950058092440
438	0.140305106210482
439	0.168863646380657
440	0.128963274851403
441	0.135643416287176
442	0.136394101734358
443	0.134645301403543
444	0.138576843594714
445	0.148066172542764
446	0.151395581890921
447	0.155459471389133
448	0.157936814743849
449	0.168673366253717
450	0.155182055428519
451	NaN
452	NaN
453	NaN
454	NaN
455	0.147676075210061
456	0.150831841558162
457	0.174359994157230
458	0.153206036156164
459	0.143685158647700
460	0.144070421123921
461	0.139534367595795
462	0.149902995202950
463	0.123494626355432
464	0.159775682988982
465	0.142496166124912
466	0.142819616011440
467	0.150476725015338
468	0.143600824429740
469	0.129279106342961
470	0.138142453566850
471	0.152498137153293
472	0.155850868293900
473	0.161413397084198
474	0.156408355254358
475	0.163106341899634
476	0.171227460193860
477	0.174231784810795
478	0.166316873325560
479	0.153338296795677
480	0.158984536674439
481	NaN
482	NaN
483	NaN
484	NaN
485	0.170356703225410
486	0.182499739289493
487	0.182045990712554
488	0.169722076670805
489	0.154416882029940
490	0.140910521630060
491	0.157318266585712
492	0.164804158423465
493	0.158408682804664
494	0.177062050557387
495	0.143924545929290
496	0.148529541338574
497	0.149734441102386
498	0.162354770986703
499	0.181282141192932
500	0.158115852600469
501	0.160205916821175
502	0.178392221513625
503	0.170616067338876
504	0.163347481417869
505	0.193316428895662
506	0.169828826068455
507	0.156437710862172
508	0.155980298514588
509	0.146905804139190
510	0.156382573910355
511	NaN
512	NaN
513	NaN
514	NaN
515	0.147046975768005
516	0.134164836764659
517	0.146600136915411
518	0.188479941160569
519	0.157810328777427
520	0.157121563625771
521	0.158468780966991
522	0.140333053088073
523	0.149721847043552
524	0.128944921321129
525	0.134739710121508
526	0.150137578719252
527	0.138372572447775
528	0.147896573215397
529	0.165849554135906
530	0.158430817494151
531	0.202678787911251
532	0.195406750772949
533	0.151625202297819
534	0.142455987248333
535	0.144587072346776
536	0.159881062748507
537	0.155675094071581
538	0.147436175838815
539	0.148641284657177
540	0.157369873323322
541	NaN
542	NaN
543	NaN
544	NaN
545	0.130873249071964
546	0.139722999882290
547	0.134610140583956
548	0.142171737251382
549	0.141870350885677
550	0.138570440876939
551	0.139984526001508
552	0.136608558073201
553	0.149214833633970
554	0.163899068384831
555	0.160847718105753
556	0.126852600103790
557	0.157290613604351
558	0.157147430682327
559	0.156017719578312
560	0.150176278810984
561	0.158032985219641
562	0.162561510869135
563	0.166968020301108
564	0.179884302985043
565	0.179221205383107
566	0.139753464541121
567	0.148295547036949
568	0.150198865497983
569	0.163572769474310
570	0.163660874002965
571	NaN
572	NaN
573	NaN
574	NaN
575	0.168563284584385
576	0.174598956696914
577	0.155763623290013
578	0.155853510721104
579	0.177776587356929
580	0.165762495301970
581	0.155933627838544
582	0.166173610121238
583	0.177112758920556
584	0.171912128076422
585	0.186255104900829
586	0.188202671327355
587	0.203809474756430
588	0.179263235515632
589	0.199996490873713
590	0.220326564973925
591	0.171935821341124
592	0.209645829569746
593	0.198154201659290
594	0.195790109048360
595	0.177687191405416
596	0.214004877248674
597	0.202639022012605
598	0.172627040492689
599	0.169118956432960
600	0.179523311277930
601	NaN
602	NaN
603	NaN
604	NaN
605	0.192988692508405
606	0.171637654538652
607	0.203242790393071
608	0.192609300730777
609	0.195801286662868
610	0.230556713775813
611	0.238634126226812
612	0.224585109141746
613	0.252858517658168
614	0.264495231956385
615	0.278787492310760
616	0.285555538048651
617	0.303220901459301
618	0.336072717505845
619	0.327455619409307
620	0.358250488059335
621	0.351713457843478
622	0.353032548161046
623	0.304057724888072
624	0.336618472061590
625	0.350291730966696
626	0.382814673847075
627	0.333776863115362
628	0.282846413241183
629	0.339951098872500
630	0.363410932221748
631	NaN
632	NaN
633	NaN
634	NaN
635	0.338572862030382
636	0.324611136476246
637	0.303930367355038
638	0.375100107871438
639	0.414283638783297
640	0.350544270330232
641	0.406534177631810
642	0.415115599504200
643	0.365662604137690
644	0.340114547896357
645	0.376171566250386
646	0.449000063794454
647	0.372304283641696
648	0.336722117904910
649	0.332394619367942
650	0.364024825694266
651	0.359810167821219
652	0.396434245198455
653	0.445222768705039
654	0.392513798630028
655	0.371179791882900
656	0.394999503735146
657	0.493167454301597
658	0.389709293968749
659	0.490445251516562
660	0.484351148232973
661	NaN
662	NaN
663	NaN
664	NaN
665	0.494012636085840
666	0.469594669649333
667	0.646004276554636
668	0.540516506322251
669	0.616820650905243
670	0.632119242229785
671	0.563266225380504
672	0.596842458354481
673	0.618379921664873
674	0.643699960976516
675	0.685520002412650
676	0.587705015647824
677	0.742122047193880
678	0.805479165916802
679	0.707544445861046
680	0.799353788320961
681	0.713750723255475
682	0.818510770991445
683	0.667232445028461
684	0.732547345222405
685	0.752224578234462
686	0.753641504549408
687	0.784303066865207
688	0.761012375256334
689	0.735146546540538
690	0.651635768739816
691	NaN
692	NaN
693	NaN
694	NaN
695	0.820757708167078
696	0.823945956188425
697	0.777372806552695
698	0.709352947750823
699	0.786153554124534
700	0.623121508138665
701	0.595649795663965
702	0.630142052946243
703	0.601720352433820
704	0.498339706906375
705	0.512923081167790
706	0.498648195880755
707	0.518898291882135
708	0.575119868322382
709	0.547146389466401
710	0.552081487079019
711	0.512229074636815
712	0.432939899198235
713	0.482801380633222
714	0.468449149897573
715	0.452461367435322
716	0.469471556971143
717	0.493843541123655
718	0.534583182989559
719	0.526181308835982
720	0.607036195249952
721	NaN
722	NaN
723	NaN
724	NaN
725	0.579730991238779
726	0.556185352952478
727	0.659769762757612
728	0.610854814527026
729	0.650506216311902
730	0.693165653740664
731	0.725377710790641
732	0.697441030975864
733	0.842363914271099
734	0.739709590836347
735	0.699134123221084
736	0.882840563916665
737	0.969239095500744
738	1.10565127078823
739	0.905759882435012
740	1.02184450858024
741	0.894837653307358
742	0.937870530798843
743	0.999803271640449
744	1.06584052953479
745	1.16156902916822
746	1.11354736171257
747	0.972552504584480
748	1.16049456523916
749	1.19133749288000
750	1.22433121239987
751	NaN
752	NaN
753	NaN
754	NaN
755	1.63110908672115
756	1.65947994704704
757	1.44211412200197
758	1.74879060155900
759	1.77865097241421
760	1.69080357879021
761	1.41580191934951
762	1.48211388279953
763	1.30408211860485
764	1.65527933088606
765	1.59477307236593
766	1.36900757725636
767	1.37890137054906
768	1.18774365452088
769	1.18843729449467
770	1.24574046913748
771	1.21142071297501
772	0.996920250464787
773	0.991347206331170
774	0.947342746156958
775	0.847731150543998
776	1.05638314726271
777	0.895037609475234
778	0.872097058231623
779	0.869073413451420
780	1.05603207639959
781	NaN
782	NaN
783	NaN
784	NaN
785	1.06523601432214
786	1.03887016452963
787	1.14709728803791
788	1.13822868634435
789	1.29553654786028
790	1.54942399565416
791	1.16946983315375
792	1.73915967967132
793	1.68938642849101
794	1.65236703485334
795	1.41621428245244
796	1.51526814822077
797	1.64227480675632
798	1.81448799284930
799	1.76719169267806
800	1.65230768845715
801	1.35538561903508
802	1.39536718529536
803	1.56972193764164
804	1.65316825946387
805	1.75654645625093
806	1.63372158473533
807	1.90613802942539
808	1.85942978636901
809	1.83447014543674
810	1.81710595284889
811	NaN
812	NaN
813	NaN
814	NaN
815	1.98952611324716
816	2.11370805267612
817	2.28526763665010
818	1.99812342510827
819	2.17936503811018
820	2.19651238497187
821	1.95268509282767
822	2.11157470832868
823	2.38676764669786
824	1.93726280995917
825	2.11312238403280
826	2.29251705901672
827	2.07501957342848
828	2.14116570694198
829	2.37112632521446
830	1.96895068751758
831	2.00272333668099
832	1.87085008886266
833	2.21155128829006
834	2.12218928265946
835	1.97178993249552
836	2.13259063045702
837	1.90529146450843
838	2.07979007121541
839	1.97603733173760
840	1.98804628190849
841	NaN
842	NaN
843	NaN
844	NaN
845	1.96408949952330
846	1.99664404400877
847	1.92658368173048
848	1.67614589385631
849	1.83346959549082
850	1.92667566099683
851	1.66593537037356
852	1.64858979932859
853	1.84057507518759
854	1.77401814674081
855	2.04147131906383
856	1.87791959613586
857	2.08665999823255
858	1.82518419771895
859	1.84003988735749
860	1.60083177192096
861	1.74746958570681
862	1.57581544157836
863	1.59006570297384
864	1.66293886740207
865	1.60585668248892
866	1.41458754681344
867	1.49817481695309
868	1.43773402283553
869	1.44837703885628
870	1.39696646612338
871	NaN
872	NaN
873	NaN
874	NaN
875	1.14732039190094
876	1.35803182392653
877	1.17977205135834
878	1.15276306554907
879	1.34666121288945
880	1.17867251329192
881	1.22979205292650
882	1.41833401802196
883	1.24890931115202
884	1.26878638381628
885	1.24850368278797
886	1.16972225069649
887	1.27845184215893
888	1.40176418171816
889	1.20375081817910
890	1.33796696283540
891	1.26460612037563
892	1.31402004185217
893	1.41673722594910
894	1.37938422198846
895	1.37719470748307
896	1.52732338135230
897	1.58198422485163
898	1.59795726401011
899	1.73773511193726
900	1.63421387782893
901	NaN
902	NaN
903	NaN
904	NaN
905	1.66279809575228
906	1.80065975039489
907	2.00340450599765
908	1.94449341001831
909	1.65340671603280
910	1.54925210959691
911	1.62199766716044
912	1.64894762075012
913	1.87571229402085
914	1.79290980725131
915	1.69369872916422
916	1.83168174187539
917	1.57439095264260
918	1.94241523440549
919	1.77256373181596
920	2.07049678857105
921	2.07361570046718
922	2.02532769202137
923	2.02235220837957
924	2.19014989669689
925	1.99682288697184
926	2.10500443998891
927	2.31086025530138
928	2.26624101841078
929	2.00990059129747
930	2.30070334479741
931	NaN
932	NaN
933	NaN
934	NaN
935	2.58255198552475
936	2.62033826177219
937	2.48727920577605
938	2.50219620747902
939	2.63067679291704
940	2.41151727395933
941	2.55314232717936
942	2.41105338778137
943	2.77039743145436
944	3.12280522737153
945	2.80060712230209
946	3.11615043342700
947	3.10875024609721
948	2.83943365110791
949	3.04663969216002
950	3.14375695096628
951	3.32489667146413
952	2.85027748636705
953	2.98728264130797
954	2.66984158273892
955	3.03771884048992
956	2.77137430454027
957	2.49210259517400
958	2.50879277352543
959	2.19287922063893
960	2.45194001969862
961	NaN
962	NaN
963	NaN
964	NaN
965	1.92103114091247
966	2.12336625455173
967	1.81793593089764
968	1.85233891826421
969	2.02292888475803
970	1.64835824883028
971	1.80211130005546
972	1.76967314747991
973	1.74488667834159
974	1.59614503376720
975	1.79499940981681
976	1.61410159717099
977	1.50577467604335
978	1.47244673661766
979	1.66483471149757
980	1.46600257151157
981	1.53299977628061
982	1.51871424994424
983	1.57613197373292
984	1.69825272928172
985	1.75543840642134
986	1.64041930897507
987	1.55573836468137
988	1.71286101748358
989	1.59733115166169
990	1.76880462134300
991	NaN
992	NaN
993	NaN
994	NaN
995	1.99748399611231
996	2.08345716045886
997	1.90967620832535
998	2.08206644385890
999	2.13537013216037
1000	2.07519892166774
1001	1.77573234963849
1002	1.81409571898404
1003	2.05899159686343
1004	2.14115678572969
1005	1.86902831892390
1006	1.63821134275995
1007	1.66306956360147
1008	1.54678027675193
1009	1.51263184166935
1010	1.48617215591614
1011	1.32102066420243
1012	1.52870082369251
1013	1.43113242514542
1014	1.42131855334653
1015	1.31371389467843
1016	1.50459881276466
1017	1.65720453303925
1018	1.48976220117169
1019	1.38234130696346
1020	1.34494690422667
1021	NaN
1022	NaN
1023	NaN
1024	NaN
1025	1.50627016014240
1026	1.38534108276221
1027	1.59531037973679
1028	1.44960007419157
1029	1.50443185842556
1030	1.56721911316140
1031	1.52457537369299
1032	1.69000691356392
1033	1.37485851276210
1034	1.55318570992631
1035	1.42201936388041
1036	1.35145555241303
1037	1.38710658541320
1038	1.44573121168815
1039	1.34024253741072
1040	1.38463408304186
1041	1.32132214655677
1042	1.30836481617681
1043	1.15997036406432
1044	1.30851438455408
1045	1.32200412825826
1046	1.14602757205915
1047	1.14239930637425
1048	1.09598746641815
1049	1.17917468903148
1050	1.19302449751472
1051	NaN
1052	NaN
1053	NaN
1054	NaN
1055	1.10164691839259
1056	1.08169383238260
1057	1.07237247365791
1058	0.930340965258588
1059	1.07674610953858
1060	0.902186778792161
1061	1.01070820545116
1062	1.02989409164844
1063	0.942464789747114
1064	0.959617918422332
1065	0.988825646655682
1066	0.940789021536896
1067	0.901526253997650
1068	1.01248128672050
1069	0.890547576920440
1070	1.03729008850243
1071	0.975223355398082
1072	1.01544456852393
1073	1.02427027412647
1074	1.02050258529134
1075	0.999563930802991
1076	1.02461052272697
1077	1.18424718097080
1078	1.09203007821389
1079	1.17774707663714
1080	1.26506479758675
1081	NaN
1082	NaN
1083	NaN
1084	NaN
1085	1.35345457931160
1086	1.27135063251380
1087	1.19287889748508
1088	1.28153348849837
1089	1.23897348409424
1090	1.24397657238408
1091	1.17190338838331
1092	1.14968310975474
1093	1.14663663249556
1094	1.08934165044337
1095	1.02995130120774
1096	1.02136269249866
1097	1.01165992257274
1098	1.04929709270494
1099	0.935094877833676
1100	0.977814775892841
1101	1.00934178913935
1102	0.869533003669893
1103	0.895198344904155
1104	0.962378090791380
1105	0.771572038600847
1106	0.851007579293783
1107	0.855517898511180
1108	0.792300779595237
1109	0.909354840314702
1110	0.826922415171566
1111	NaN
1112	NaN
1113	NaN
1114	NaN
1115	0.739575989494105
1116	0.682845932712671
1117	0.635407252659400
1118	0.687210906513230
1119	0.691899588804039
1120	0.681522710011054
1121	0.643697081050350
1122	0.657478856522998
1123	0.641976845699333
1124	0.683172359086610
1125	0.633206577730115
1126	0.650666034433405
1127	0.624291009653225
1128	0.694532019034831
1129	0.720597180003351
1130	0.807276632059171
1131	0.779894494523030
1132	0.755856777300382
1133	0.824258508503788
1134	0.836843047487369
1135	0.855267153696379
1136	0.901884150820092
1137	1.00722513090956
1138	1.10890219635860
1139	1.10646507700878
1140	1.07270136220764
1141	NaN
1142	NaN
1143	NaN
1144	NaN
1145	1.27107497448183
1146	1.11918162538312
1147	1.25503103966630
1148	1.33932477461684
1149	1.38044550105490
1150	1.29516337162663
1151	1.25537470453151
1152	1.32668905022551
1153	1.09341014795370
1154	1.36854182630844
1155	1.21011817205936
1156	1.42284052405552
1157	1.16596658440962
1158	1.31432214257511
1159	1.38638624917820
1160	1.28299621770081
1161	1.25085150987016
1162	1.10122149723559
1163	1.39010452547497
1164	1.41417626039990
1165	1.16934155422755
1166	1.37347615130425
1167	1.36666983093098
1168	1.37722813297016
1169	1.26354473312415
1170	1.39209201358435
1171	NaN
1172	NaN
1173	NaN
1174	NaN
1175	1.20055474731682
1176	1.36499883181465
1177	1.15041736330017
1178	1.01742311736624
1179	1.18062385399158
1180	1.05929290429258
1181	1.20826407499174
1182	1.09423500111234
1183	1.13668311469923
1184	1.18619451340130
1185	1.34411477438591
1186	1.48797471318750
1187	1.26339290163550
1188	1.41785366932842
1189	1.37129908787877
1190	1.19355317759734
1191	1.27579049264839
1192	1.25418064614103
1193	1.20889404696167
1194	1.18682641214800
1195	1.26917002485661
1196	1.23869695763676
1197	1.15415769854351
1198	1.16692496487470
1199	1.21330233096683
1200	1.32159792230849
1201	NaN
1202	NaN
1203	NaN
1204	NaN
1205	0.986381026332878
1206	0.885079290208710
1207	0.934376235139500
1208	1.05431525968437
1209	0.872110668828842
1210	0.921650840422372
1211	0.902567819033387
1212	0.881358028082445
1213	0.891651294098442
1214	0.922727361081400
1215	0.917401175364480
1216	0.897463005394898
1217	0.909841731805107
1218	0.816123950122792
1219	0.888026790296204
1220	0.825533020226325
1221	0.805531566779183
1222	0.768848565928437
1223	0.819119083176613
1224	0.744231571024572
1225	0.774787876193396
1226	0.680800559323197
1227	0.844287442383866
1228	0.723311675676247
1229	0.677605281327696
1230	0.708670484177549
1231	NaN
1232	NaN
1233	NaN
1234	NaN
1235	0.661575661209527
1236	0.683149981348024
1237	0.776732852784168
1238	0.686754944545709
1239	0.647715935405926
1240	0.736939890799230
1241	0.817804553789468
1242	0.730800997243125
1243	0.712597789545625
1244	0.693077523309685
1245	0.702091791674208
1246	0.680516090063575
1247	0.662181834779333
1248	0.747660760072052
1249	0.651658728608629
1250	0.687028140732307
1251	0.649795367053408
1252	0.657584384067312
1253	0.656272363689883
1254	0.640347747219966
1255	0.726829724958408
1256	0.784167839269275
1257	0.761943034231344
1258	0.730000436846056
1259	0.804028346897623
1260	0.785215363226685
1261	NaN
1262	NaN
1263	NaN
1264	NaN
1265	0.821467182723951
1266	0.731043898372650
1267	0.733530651168741
1268	0.810171262312616
1269	0.794859859861598
1270	0.909505746399471
1271	0.766439097518758
1272	0.837235189279919
1273	0.876745275261785
1274	0.920774314511262
1275	0.811297161069300
1276	0.920322347827427
1277	0.849110378152502
1278	0.822254263016682
1279	0.818837783670579
1280	0.928178474689756
1281	0.726127666955160
1282	0.887423699952081
1283	0.863016323774654
1284	0.780533189486700
1285	0.868671262591566
1286	0.811763986891681
1287	0.843741442236610
1288	0.899484541606927
1289	0.815344858936717
1290	0.808853985056571
1291	NaN
1292	NaN
1293	NaN
1294	NaN
1295	0.599626635647543
1296	0.684883447954914
1297	0.575966673850881
1298	0.575050894279166
1299	0.678664829721839
1300	0.579529995983976
1301	0.662196193639356
1302	0.719972518759680
1303	0.673261955818594
1304	0.718432064351027
1305	0.766927401106516
1306	0.788045831087242
1307	0.698212359577785
1308	0.722602723022545
1309	0.850057738734692
1310	0.896016165474628
1311	0.782600395477232
1312	0.753277049461516
1313	1.07119067907945
1314	0.773704275541182
1315	0.761101222988557
1316	0.836749277570064
1317	0.766050982759748
1318	0.777085116503612
1319	0.852412960136762
1320	0.744619475734109
1321	NaN
1322	NaN
1323	NaN
1324	NaN
1325	0.719372244009591
1326	0.603174703146623
1327	0.653616615272821
1328	0.650077872414217
1329	0.641961191384803
1330	0.614917168486888
1331	0.655992152640105
1332	0.504565542543934
1333	0.569345825324900
1334	0.516672315759494
1335	0.514572246187233
1336	0.506538893159791
1337	0.472889406136890
1338	0.451922001684130
1339	0.435995441515985
1340	0.417799457382249
1341	0.435704203385254
1342	0.440614453706863
1343	0.466289682521177
1344	0.466963050541311
1345	0.427344723242545
1346	0.415102473873055
1347	0.404793026806865
1348	0.454186901659615
1349	0.481737023371103
1350	0.440962511176040
1351	NaN
1352	NaN
1353	NaN
1354	NaN
1355	0.585994430999239
1356	0.541485625690047
1357	0.518930855436258
1358	0.566808303182798
1359	0.479907522904930
1360	0.604585484587670
1361	0.499646401643782
1362	0.572552470270471
1363	0.690530212218947
1364	0.779486174692746
1365	0.940693466988520
1366	0.830774994989179
1367	0.625308419194241
1368	0.925604456073714
1369	0.681385020803923
1370	1.01270384838695
1371	0.841836014519911
1372	1.10078032584174
1373	0.914347456840509
1374	0.942641905063041
1375	0.817070365602950
1376	0.917199148494440
1377	0.721328805245093
1378	0.620994528786181
1379	0.676071230605914
1380	0.616503761153781
1381	NaN
1382	NaN
1383	NaN
1384	NaN
1385	0.684764728459221
1386	0.749397984859647
1387	0.609517970841417
1388	0.886027644952574
1389	0.709170543061085
1390	0.602974571755056
1391	0.612999996931430
1392	0.679546466012424
1393	0.698407642830121
1394	0.483293735400754
1395	0.698615455745927
1396	0.609204502136205
1397	0.603349176758086
1398	0.661107746749951
1399	0.587886887916460
1400	0.628042263219890
1401	0.681935992570275
1402	0.446157502949947
1403	0.461124268096610
1404	0.509949048366867
1405	0.426740018054038
1406	0.412801916065330
1407	0.404413611330113
1408	0.482949140560015
1409	0.370055989160149
1410	0.342721965305005
1411	NaN
1412	NaN
1413	NaN
1414	NaN
1415	0.303554586718800
1416	0.278574041178315
1417	0.270382868557636
1418	0.271433941119902
1419	0.292327210814829
1420	0.230687561285405
1421	0.218717478360307
1422	0.261069350945533
1423	0.227187255915332
1424	0.240223478317422
1425	0.291123079129432
1426	0.240605186839485
1427	0.301278857069924
1428	0.266472288697298
1429	0.243556283365946
1430	0.308450265055617
1431	0.261101140640148
1432	0.236510778656455
1433	0.228470470327546
1434	0.264713348938298
1435	0.237417675483161
1436	0.236930687260434
1437	0.227335092523380
1438	0.229508815326539
1439	0.210127278440798
1440	0.222001635981717
1441	NaN
1442	NaN
1443	NaN
1444	NaN
1445	0.174019132002484
1446	0.124834665125485
1447	0.143336444153891
1448	0.192825224304064
1449	0.146767175335951
1450	0.149210213388353
1451	0.109351889392347
1452	0.115122119307016
1453	0.128951063826918
1454	0.106553144229045
1455	0.127536290608086
1456	0.142080497634304
1457	0.119857395945181
1458	0.145020661163376
1459	0.109135555547032
1460	0.112590463059140
1461	0.100203016555257
1462	0.0968232583293207
1463	0.112547081629030
1464	0.111606110747091
1465	0.108533502250010
1466	0.113997811457791
1467	0.0963514320184285
1468	0.103176687478807
1469	0.0996327889123103
1470	0.0871818576097383
1471	NaN
1472	NaN
1473	NaN
1474	NaN
1475	0.0943551172462782
1476	0.0914687198408943
1477	0.0848231861133082
1478	0.0833822241106243
1479	0.0834767141529302
1480	0.113707110591816
1481	0.0880108086919895
1482	0.0968241639030115
1483	0.0975536964834325
1484	0.0950036878288503
1485	0.0920886603842970
1486	0.0841221950006986
1487	0.102067817307359
1488	0.104487009631184
1489	0.0928220456839679
1490	0.0963624103107019
1491	0.111813249718577
1492	0.103637508164671
1493	0.0990435119375377
1494	0.0971927564988606
1495	0.125873207994787
1496	0.0991673283689482
1497	0.0996006944269187
1498	0.0972506592624208
1499	0.112401475220515
1500	0.0812411477376706
1501	NaN
1502	NaN
1503	NaN
1504	NaN
1505	0.127809608146273
1506	0.0988864803329288
1507	0.0847641864306021
1508	0.113979109010055
1509	0.107741283327790
1510	0.106587079984364
1511	0.0925947575031200
1512	0.120173374265457
1513	0.114938772612485
1514	0.114566655213946
1515	0.122734653759992
1516	0.106393193971243
1517	0.116482440500509
1518	0.119751434488927
1519	0.0977085022285662
1520	0.110362915379843
1521	0.111634971740391
1522	0.113142927294305
1523	0.115255325904041
1524	0.128573881794906
1525	0.118729728408077
1526	0.118856454163221
1527	0.138010892656528
1528	0.116711206866942
1529	0.127192029439295
1530	0.147344384495598
1531	NaN
1532	NaN
1533	NaN
1534	NaN
1535	0.158117468470194
1536	0.132293797618346
1537	0.153714679724350
1538	0.147622372090288
1539	0.126866599571644
1540	0.145476308768743
1541	0.150331054531491
1542	0.136811628176452
1543	0.123090462849797
1544	0.122009414129160
1545	0.134099593170251
1546	0.131275606810245
1547	0.130302415094870
1548	0.146690684150659
1549	0.148414314793518
1550	0.122000626184435
1551	0.121471779944954
1552	0.143626760711421
1553	0.138338240610741
1554	0.130161753323711
1555	0.144874114210566
1556	0.149001296235899
1557	0.145923257266356
1558	0.167929205484482
1559	0.171479767210961
1560	0.162295603907400
1561	NaN
1562	NaN
1563	NaN
1564	NaN
1565	0.193772622499571
1566	0.218473275301296
1567	0.186062000725311
1568	0.196749434304128
1569	0.210769406130894
1570	0.200904225096579
1571	0.216118940081669
1572	0.241618511693052
1573	0.229890912894757
1574	0.217360784144738
1575	0.217561380029898
1576	0.208037735704873
1577	0.221350169705585
1578	0.192425973845843
1579	0.214687681980570
1580	0.218929983958434
1581	0.230435162079228
1582	0.324631209091893
1583	0.265358530394555
1584	0.211748820139039
1585	0.265056106718726
1586	0.263990202581851
1587	0.329034491326898
1588	0.302894661197052
1589	0.318209598571626
1590	0.305220669191851
1591	NaN
1592	NaN
1593	NaN
1594	NaN
1595	0.395251487603893
1596	0.357408308821236
1597	0.373085406765105
1598	0.425426960199380
1599	0.376394200430172
1600	0.354072062351519
1601	0.431389189796104
1602	0.388610656019772
1603	0.391854832424389
1604	0.360944170487723
1605	0.438256692256490
1606	0.470926640140825
1607	0.532038757749172
1608	0.420187327727393
1609	0.438453962297949
1610	0.419410544673056
1611	0.391423855177674
1612	0.438887403498783
1613	0.472801913969544
1614	0.383122956584814
1615	0.354281110759003
1616	0.364581275653596
1617	0.328833456920336
1618	0.350650485719100
1619	0.414279088875584
1620	0.337457894679781
1621	NaN
1622	NaN
1623	NaN
1624	NaN
1625	0.376959499345524
1626	0.372389102566972
1627	0.420576770446306
1628	0.341642548269930
1629	0.398357591207676
1630	0.411252708819398
1631	0.469862263154979
1632	0.512778567239301
1633	0.417594519984925
1634	0.467999244067181
1635	0.373754845463221
1636	0.417093458228776
1637	0.340097905017963
1638	0.394472232025109
1639	0.417857785333538
1640	0.368214605965823
1641	0.371635428110343
1642	0.406554981277277
1643	0.337299105349888
1644	0.348681936385830
1645	0.329733982668762
1646	0.346745051449522
1647	0.309119646068336
1648	0.371084294564777
1649	0.373789121018077
1650	0.306171758385534
1651	NaN
1652	NaN
1653	NaN
1654	NaN
1655	0.311553661543816
1656	0.269955772326799
1657	0.280950589739795
1658	0.308366412231270
1659	0.319924484610140
1660	0.285834267253640
1661	0.290287545887090
1662	0.329350603668585
1663	0.308712059816903
1664	0.282915820573272
1665	0.278166146265963
1666	0.294694664258212
1667	0.277319723396450
1668	0.294622909767815
1669	0.279393271586107
1670	0.255559787254586
1671	0.271504933054183
1672	0.297484621328636
1673	0.316234842990146
1674	0.324646912343807
1675	0.315031150564223
1676	0.313920483863654
1677	0.295968590680374
1678	0.332855158794700
1679	0.419508891777141
1680	0.321241652234094
1681	NaN
1682	NaN
1683	NaN
1684	NaN
1685	0.325925347104749
1686	0.328323519208816
1687	0.348531145617461
1688	0.397432579490246
1689	0.372509857087238
1690	0.432532952282794
1691	0.409109896920049
1692	0.424038838541547
1693	0.445497772203957
1694	0.315732892428461
1695	0.295865415906175
1696	0.298497737924990
1697	0.301886965708649
1698	0.355374293417752
1699	0.389520287975734
1700	0.328987005383928
1701	0.353822035085902
1702	0.365270936791390
1703	0.382782321077370
1704	0.397094523100716
1705	0.364026015051161
1706	0.386229124467531
1707	0.426053216206155
1708	0.388290810965563
1709	0.470249101655830
1710	0.475513721289927
1711	NaN
1712	NaN
1713	NaN
1714	NaN
1715	0.579932211818502
1716	0.616554973288482
1717	0.629901636194246
1718	0.701304793977226
1719	0.608588068967398
1720	0.564995584467830
1721	0.642240056884672
1722	0.602010557985463
1723	0.585288360858937
1724	0.637074917131377
1725	0.551398757593832
1726	0.546079966422305
1727	0.542820195669476
1728	0.542297708999225
1729	0.510527588314854
1730	0.499117257565065
1731	0.463434905956961
1732	0.487205895642600
1733	0.441721058564770
1734	0.481065570763668
1735	0.496817382114199
1736	0.470759273002944
1737	0.445320713576127
1738	0.447669151072037
1739	0.432769227747121
1740	0.407521384078583
1741	NaN
1742	NaN
1743	NaN
1744	NaN
1745	0.464994750854534
1746	0.473388023973149
1747	0.542893322929329
1748	0.517684444663854
1749	0.537757498566882
1750	0.523375138606677
1751	0.557818470200864
1752	0.586429311003610
1753	0.524868181095962
1754	0.553612315919232
1755	0.546000588920504
1756	0.594286370167753
1757	0.623470590009765
1758	0.646857905533040
1759	0.623258962795910
1760	0.673767193881795
1761	0.611753820935657
1762	0.550822548700289
1763	0.584038115839754
1764	0.695935544609058
1765	0.783893284475867
1766	0.691124733362267
1767	0.710279151473652
1768	0.868176219525849
1769	0.909266563311519
1770	0.775244034787176
1771	NaN
1772	NaN
1773	NaN
1774	NaN
1775	1.09967757302436
1776	0.911494974709715
1777	0.915035513894658
1778	0.984230329846135
1779	0.931606498222225
1780	0.992906539465779
1781	0.886056672883771
1782	1.31371078848246
1783	1.05042096966699
1784	1.17934221004257
1785	1.03258880655625
1786	1.10155082011052
1787	0.875508538291489
1788	0.991695473752281
1789	0.854112218469213
1790	0.767402512754002
1791	0.918043685736590
1792	0.904698829358128
1793	0.846188948534393
1794	0.831083070178786
1795	0.968113146663629
1796	0.970052150910853
1797	0.845922875032484
1798	0.770864633960030
1799	0.741331780055991
1800	0.814036536209094

==> txtData/AverageSI_sorted.txt <==
1	0.0812411477376706
2	0.0833822241106243
3	0.0834767141529302
4	0.0841221950006986
5	0.0847641864306021
6	0.0848231861133082
7	0.0871818576097383
8	0.0880108086919895
9	0.0900075426809774
10	0.0914687198408943
11	0.0915619919262114
12	0.0918467206373528
13	0.0920886603842970
14	0.0922470607601795
15	0.0925684261002281
16	0.0925947575031200
17	0.0928220456839679
18	0.0929894479024012
19	0.0934401707269481
20	0.0941808627826191
21	0.0943551172462782
22	0.0950036878288503
23	0.0951347403959127
24	0.0955497033368995
25	0.0959845621871713
26	0.0963514320184285
27	0.0963624103107019
28	0.0965433092746915
29	0.0968232583293207
30	0.0968241639030115
31	0.0971927564988606
32	0.0972506592624208
33	0.0975293057294172
34	0.0975536964834325
35	0.0977012339179966
36	0.0977085022285662
37	0.0980028212111803
38	0.0982132174176609
39	0.0982239124269080
40	0.0983981265402663
41	0.0988864803329288
42	0.0990435119375377
43	0.0991673283689482
44	0.0995095184616417
45	0.0996006944269187
46	0.0996176841827828
47	0.0996327889123103
48	0.0998551134031922
49	0.0998556908979233
50	0.0999275984674295
51	0.0999754610254429
52	0.0999859022810801
53	0.100146497557595
54	0.100203016555257
55	0.100685410890937
56	0.102067817307359
57	0.102762666263981
58	0.103024137860151
59	0.103176687478807
60	0.103358578149799
61	0.103637508164671
62	0.104487009631184
63	0.104792119124660
64	0.105006920107061
65	0.105327615697382
66	0.105890412656714
67	0.106122483728698
68	0.106393193971243
69	0.106431464341890
70	0.106553144229045
71	0.106587079984364
72	0.106588252573875
73	0.106633083597919
74	0.106925194989656
75	0.107182498546384
76	0.107541997081447
77	0.107579479949625
78	0.107741283327790
79	0.107877084740900
80	0.108127306625492
81	0.108301081712327
82	0.108533502250010
83	0.108680884683758
84	0.108950559479238
85	0.109077405990255
86	0.109135555547032
87	0.109240937450994
88	0.109250937372024
89	0.109351889392347
90	0.109435016205798
91	0.109506923811232
92	0.109526280422418
93	0.109702191070330
94	0.109756228172074
95	0.110221193423061
96	0.110362915379843
97	0.110416482461632
98	0.110494381047075
99	0.110508678282927
100	0.110624969799882
101	0.110789535644274
102	0.110906836462919
103	0.110956298632368
104	0.110984630389271
105	0.111179254223464
106	0.111237547670790
107	0.111414937711112
108	0.111606110747091
109	0.111632584505681
110	0.111634971740391
111	0.111680549397862
112	0.111813249718577
113	0.111836895522620
114	0.112401475220515
115	0.112408848627602
116	0.112409430218664
117	0.112547081629030
118	0.112562148174920
119	0.112590463059140
120	0.112612379078798
121	0.112615743587756
122	0.112990098222508
123	0.112993341882858
124	0.113012873580280
125	0.113142927294305
126	0.113486757672140
127	0.113581829941631
128	0.113707110591816
129	0.113717909245147
130	0.113742793707594
131	0.113801425241811
132	0.113913119553393
133	0.113936722492021
134	0.113979109010055
135	0.113997811457791
136	0.114566655213946
137	0.114579446165674
138	0.114870828072978
139	0.114938772612485
140	0.115122119307016
141	0.115255325904041
142	0.115313566933848
143	0.115368210081926
144	0.115489339255115
145	0.115539262627111
146	0.115716622489553
147	0.115941954516599
148	0.115988929598065
149	0.116026856457535
150	0.116222319388157
151	0.116292497839450
152	0.116482440500509
153	0.116711206866942
154	0.116805725017551
155	0.117092316512784
156	0.117248934250532
157	0.117457523809922
158	0.118230688649504
159	0.118376949890881
160	0.118452532763624
161	0.118729728408077
162	0.118856454163221
163	0.118863547826193
164	0.119010528074846
165	0.119327113838060
166	0.119384881106802
167	0.119751434488927
168	0.119857395945181
169	0.120173374265457
170	0.120284972557823
171	0.120401706401856
172	0.120620001115080
173	0.121379157362688
174	0.121399043154806
175	0.121426323106733
176	0.121471779944954
177	0.121479720106674
178	0.121981152295731
179	0.122000626184435
180	0.122009414129160
181	0.122235268571225
182	0.122539548705059
183	0.122689246627408
184	0.122734653759992
185	0.122922025493932
186	0.123090462849797
187	0.123189125698897
188	0.123287025508821
189	0.123390559158298
190	0.123494626355432
191	0.123802269489813
192	0.123818707996121
193	0.124212052897687
194	0.124340767485205
195	0.124641663569253
196	0.124834665125485
197	0.124884566597176
198	0.125183792907729
199	0.125873207994787
200	0.126115964944724
201	0.126119375643890
202	0.126149375357206
203	0.126155938031493
204	0.126392179049499
205	0.126652955781796
206	0.126852600103790
207	0.126866599571644
208	0.127079096880946
209	0.127192029439295
210	0.127475329573703
211	0.127523052600835
212	0.127536290608086
213	0.127809608146273
214	0.127821744606562
215	0.127978534237034
216	0.128315747778135
217	0.128371205961235
218	0.128573881794906
219	0.128944921321129
220	0.128951063826918
221	0.128963274851403
222	0.129078323270021
223	0.129279106342961
224	0.129638606599882
225	0.130138765449600
226	0.130161753323711
227	0.130302415094870
228	0.130701688243027
229	0.130873249071964
230	0.130888879896306
231	0.130951966209759
232	0.131221841913375
233	0.131275606810245
234	0.131411555136698
235	0.131473473664498
236	0.131610002229856
237	0.131959706173598
238	0.131962888218744
239	0.132075756695275
240	0.132099740494407
241	0.132266276315400
242	0.132293797618346
243	0.133185328157941
244	0.133579750912436
245	0.133582637910085
246	0.133677988194426
247	0.133798977016374
248	0.134099593170251
249	0.134164836764659
250	0.134170333440216
251	0.134206261933836
252	0.134330629053017
253	0.134336900050301
254	0.134582426767744
255	0.134610140583956
256	0.134645301403543
257	0.134739710121508
258	0.134820104635274
259	0.134830960927915
260	0.134881822820726
261	0.134906515110244
262	0.135189977927141
263	0.135250595827276
264	0.135594953624125
265	0.135643416287176
266	0.135657553650672
267	0.135827035784639
268	0.135833530842715
269	0.136213095477819
270	0.136394101734358
271	0.136460723929218
272	0.136608558073201
273	0.136770566473913
274	0.136811628176452
275	0.137304342964695
276	0.137431292775258
277	0.137515713679188
278	0.137660332749386
279	0.137829735610534
280	0.137890105026420
281	0.137908033303159
282	0.137984491099528
283	0.138010892656528
284	0.138142453566850
285	0.138338240610741
286	0.138372572447775
287	0.138570440876939
288	0.138576843594714
289	0.138837494540578
290	0.138950058092440
291	0.139181646762997
292	0.139312317368881
293	0.139503308217107
294	0.139534367595795
295	0.139583409054450
296	0.139722999882290
297	0.139753464541121
298	0.139795156131857
299	0.139870685185931
300	0.139961527471274
301	0.139984526001508
302	0.140225648604686
303	0.140285939994501
304	0.140305106210482
305	0.140333053088073
306	0.140749880607726
307	0.140910521630060
308	0.141029620038147
309	0.141037582752191
310	0.141171737582097
311	0.141272105387296
312	0.141347946965377
313	0.141439630904634
314	0.141536020901793
315	0.141560396391923
316	0.141870350885677
317	0.142037141630858
318	0.142080497634304
319	0.142171737251382
320	0.142296738254077
321	0.142337585156746
322	0.142455987248333
323	0.142496166124912
324	0.142731705229285
325	0.142780501409385
326	0.142819616011440
327	0.142828164324265
328	0.143033960049278
329	0.143039146602477
330	0.143085157749193
331	0.143336444153891
332	0.143557416568626
333	0.143568576814107
334	0.143600824429740
335	0.143626760711421
336	0.143658263879883
337	0.143685158647700
338	0.143924545929290
339	0.144045274103025
340	0.144070421123921
341	0.144587072346776
342	0.144680088249852
343	0.144874114210566
344	0.144892856162698
345	0.144983846407969
346	0.145020661163376
347	0.145476308768743
348	0.145487316214312
349	0.145724728464991
350	0.145923257266356
351	0.146005439413818
352	0.146296176516251
353	0.146600136915411
354	0.146664868800269
355	0.146690684150659
356	0.146767175335951
357	0.146881350038927
358	0.146905804139190
359	0.147046975768005
360	0.147108266974756
361	0.147270858008072
362	0.147344384495598
363	0.147436175838815
364	0.147622372090288
365	0.147676075210061
366	0.147896573215397
367	0.148066172542764
368	0.148295547036949
369	0.148414314793518
370	0.148430135156325
371	0.148436713531115
372	0.148522150854842
373	0.148529541338574
374	0.148641284657177
375	0.149001296235899
376	0.149173561920906
377	0.149210213388353
378	0.149214833633970
379	0.149540124550758
380	0.149543933265926
381	0.149584149076496
382	0.149721847043552
383	0.149734441102386
384	0.149902995202950
385	0.149930033060428
386	0.149958813166114
387	0.150137578719252
388	0.150176278810984
389	0.150198865497983
390	0.150331054531491
391	0.150375993906826
392	0.150422522656611
393	0.150445884655027
394	0.150475435264012
395	0.150476725015338
396	0.150521597460142
397	0.150831841558162
398	0.150927952894779
399	0.150989469488220
400	0.150998427087428
401	0.151124902987697
402	0.151159956755944
403	0.151395581890921
404	0.151428489968334
405	0.151484019451356
406	0.151612816782559
407	0.151625202297819
408	0.151881550380264
409	0.152155503764562
410	0.152292532267145
411	0.152307955847661
412	0.152498137153293
413	0.152829968177612
414	0.152933748167282
415	0.153206036156164
416	0.153338296795677
417	0.153561489589359
418	0.153703027682883
419	0.153714679724350
420	0.153878463308754
421	0.154416882029940
422	0.154747454593758
423	0.154847686995310
424	0.155020349925479
425	0.155182055428519
426	0.155197635149509
427	0.155199225451514
428	0.155304597874888
429	0.155459471389133
430	0.155525461854815
431	0.155675094071581
432	0.155763623290013
433	0.155850868293900
434	0.155853510721104
435	0.155933627838544
436	0.155941743873603
437	0.155980298514588
438	0.156017719578312
439	0.156229500742809
440	0.156308335152678
441	0.156325899104345
442	0.156382573910355
443	0.156408355254358
444	0.156437710862172
445	0.156805725791156
446	0.157121563625771
447	0.157147430682327
448	0.157150796427158
449	0.157290613604351
450	0.157315895126368
451	0.157318266585712
452	0.157369873323322
453	0.157810328777427
454	0.157936814743849
455	0.158032985219641
456	0.158115852600469
457	0.158117468470194
458	0.158408682804664
459	0.158430817494151
460	0.158468780966991
461	0.158577112826195
462	0.158925497880774
463	0.158984536674439
464	0.159262941326821
465	0.159404953747701
466	0.159775682988982
467	0.159881062748507
468	0.160205916821175
469	0.160225138396182
470	0.160465571405468
471	0.160650583086772
472	0.160699136196739
473	0.160847718105753
474	0.161413397084198
475	0.161605950159412
476	0.161669863850489
477	0.161963430116054
478	0.161963819664134
479	0.162295603907400
480	0.162313935152657
481	0.162354770986703
482	0.162561510869135
483	0.162840431328094
484	0.163019223599779
485	0.163106341899634
486	0.163130782232018
487	0.163235890293035
488	0.163240476936596
489	0.163347481417869
490	0.163527378958784
491	0.163572769474310
492	0.163660874002965
493	0.163899068384831
494	0.164159989834232
495	0.164357882531430
496	0.164804158423465
497	0.164804736851502
498	0.165100720108472
499	0.165199840527437
500	0.165725696433268
501	0.165757953895816
502	0.165762495301970
503	0.165815489792678
504	0.165849554135906
505	0.166078353853253
506	0.166112241148108
507	0.166173610121238
508	0.166316873325560
509	0.166968020301108
510	0.167062645727873
511	0.167600806606965
512	0.167654511136565
513	0.167929205484482
514	0.168563284584385
515	0.168673366253717
516	0.168863646380657
517	0.169073463587958
518	0.169118956432960
519	0.169722076670805
520	0.169742113895274
521	0.169828826068455
522	0.170230165783869
523	0.170356703225410
524	0.170616067338876
525	0.170663844516814
526	0.171117151317163
527	0.171227460193860
528	0.171365918969520
529	0.171474445272191
530	0.171479767210961
531	0.171637654538652
532	0.171912128076422
533	0.171935821341124
534	0.171947448490529
535	0.172083656688512
536	0.172627040492689
537	0.173231668884940
538	0.173653104925828
539	0.174019132002484
540	0.174231784810795
541	0.174359994157230
542	0.174552244687177
543	0.174598956696914
544	0.174685589809663
545	0.176008716777097
546	0.176446669697968
547	0.176779652232323
548	0.177062050557387
549	0.177112758920556
550	0.177687191405416
551	0.177776587356929
552	0.178392221513625
553	0.178416831617348
554	0.178808624509157
555	0.179221205383107
556	0.179263235515632
557	0.179523311277930
558	0.179528231607168
559	0.179837117657109
560	0.179847705582684
561	0.179884302985043
562	0.180502089607887
563	0.180882856431446
564	0.180907726030245
565	0.181282141192932
566	0.181791597771437
567	0.182045990712554
568	0.182312772191760
569	0.182499739289493
570	0.182670664803186
571	0.183574203547246
572	0.184134521864521
573	0.184988324418179
574	0.185430788848596
575	0.186015917340740
576	0.186062000725311
577	0.186142912057105
578	0.186255104900829
579	0.186670364786941
580	0.187282977387055
581	0.187551801887046
582	0.188202671327355
583	0.188236243864911
584	0.188273629242830
585	0.188479941160569
586	0.190101146702772
587	0.192215036477286
588	0.192425973845843
589	0.192609300730777
590	0.192825224304064
591	0.192988692508405
592	0.193316428895662
593	0.193772622499571
594	0.194631441174857
595	0.195406750772949
596	0.195790109048360
597	0.195801286662868
598	0.196401023604739
599	0.196749434304128
600	0.197011748431802
601	0.197514730278500
602	0.198154201659290
603	0.199175373774083
604	0.199573775700818
605	0.199996490873713
606	0.200894962341565
607	0.200904225096579
608	0.202639022012605
609	0.202678787911251
610	0.203242790393071
611	0.203809474756430
612	0.204195648250602
613	0.205711219025989
614	0.207062630758001
615	0.208037735704873
616	0.209645829569746
617	0.209904723258105
618	0.210127278440798
619	0.210769406130894
620	0.210883608971218
621	0.211039744565581
622	0.211748820139039
623	0.212321890899395
624	0.213779404095300
625	0.214004877248674
626	0.214687681980570
627	0.216118940081669
628	0.217360784144738
629	0.217561380029898
630	0.218447633236981
631	0.218473275301296
632	0.218717478360307
633	0.218929983958434
634	0.220326564973925
635	0.220851793457021
636	0.220966761755960
637	0.221350169705585
638	0.222001635981717
639	0.222174204120177
640	0.224585109141746
641	0.226822572531572
642	0.227187255915332
643	0.227335092523380
644	0.228116004215994
645	0.228470470327546
646	0.229508815326539
647	0.229890912894757
648	0.230435162079228
649	0.230556713775813
650	0.230687561285405
651	0.232009775328879
652	0.232614495603198
653	0.236510778656455
654	0.236930687260434
655	0.237417675483161
656	0.238634126226812
657	0.240223478317422
658	0.240605186839485
659	0.241618511693052
660	0.243556283365946
661	0.250496907531511
662	0.252858517658168
663	0.255559787254586
664	0.256563748887367
665	0.261069350945533
666	0.261101140640148
667	0.263990202581851
668	0.264495231956385
669	0.264713348938298
670	0.265056106718726
671	0.265358530394555
672	0.266472288697298
673	0.269955772326799
674	0.270382868557636
675	0.271433941119902
676	0.271504933054183
677	0.277319723396450
678	0.278166146265963
679	0.278574041178315
680	0.278787492310760
681	0.279393271586107
682	0.280950589739795
683	0.282846413241183
684	0.282915820573272
685	0.285555538048651
686	0.285834267253640
687	0.288030059986821
688	0.290287545887090
689	0.291123079129432
690	0.292327210814829
691	0.294622909767815
692	0.294694664258212
693	0.295865415906175
694	0.295968590680374
695	0.297484621328636
696	0.298497737924990
697	0.301278857069924
698	0.301886965708649
699	0.302894661197052
700	0.303220901459301
701	0.303554586718800
702	0.303930367355038
703	0.304057724888072
704	0.305220669191851
705	0.306171758385534
706	0.308366412231270
707	0.308450265055617
708	0.308712059816903
709	0.309119646068336
710	0.311553661543816
711	0.313920483863654
712	0.315031150564223
713	0.315732892428461
714	0.316234842990146
715	0.318209598571626
716	0.319924484610140
717	0.321241652234094
718	0.324611136476246
719	0.324631209091893
720	0.324646912343807
721	0.325925347104749
722	0.327455619409307
723	0.328323519208816
724	0.328833456920336
725	0.328987005383928
726	0.329034491326898
727	0.329350603668585
728	0.329733982668762
729	0.332379458258127
730	0.332394619367942
731	0.332855158794700
732	0.333776863115362
733	0.336072717505845
734	0.336618472061590
735	0.336722117904910
736	0.337299105349888
737	0.337457894679781
738	0.338572862030382
739	0.339951098872500
740	0.340097905017963
741	0.340114547896357
742	0.341642548269930
743	0.342721965305005
744	0.346745051449522
745	0.348531145617461
746	0.348681936385830
747	0.350291730966696
748	0.350544270330232
749	0.350650485719100
750	0.351713457843478
751	0.353032548161046
752	0.353822035085902
753	0.354072062351519
754	0.354281110759003
755	0.355374293417752
756	0.357408308821236
757	0.358250488059335
758	0.359810167821219
759	0.360944170487723
760	0.363410932221748
761	0.364024825694266
762	0.364026015051161
763	0.364581275653596
764	0.365270936791390
765	0.365662604137690
766	0.368214605965823
767	0.370055989160149
768	0.371084294564777
769	0.371179791882900
770	0.371635428110343
771	0.372304283641696
772	0.372389102566972
773	0.372509857087238
774	0.373085406765105
775	0.373754845463221
776	0.373789121018077
777	0.375100107871438
778	0.376171566250386
779	0.376394200430172
780	0.376959499345524
781	0.382782321077370
782	0.382814673847075
783	0.383122956584814
784	0.386229124467531
785	0.388290810965563
786	0.388610656019772
787	0.389520287975734
788	0.389709293968749
789	0.391423855177674
790	0.391854832424389
791	0.392513798630028
792	0.394472232025109
793	0.394999503735146
794	0.395251487603893
795	0.396434245198455
796	0.397094523100716
797	0.397432579490246
798	0.398357591207676
799	0.404413611330113
800	0.404793026806865
801	0.406534177631810
802	0.406554981277277
803	0.407521384078583
804	0.409109896920049
805	0.411252708819398
806	0.412801916065330
807	0.414279088875584
808	0.414283638783297
809	0.415102473873055
810	0.415115599504200
811	0.417093458228776
812	0.417594519984925
813	0.417799457382249
814	0.417857785333538
815	0.419410544673056
816	0.419508891777141
817	0.420187327727393
818	0.420576770446306
819	0.424038838541547
820	0.425426960199380
821	0.426053216206155
822	0.426740018054038
823	0.427344723242545
824	0.431389189796104
825	0.432532952282794
826	0.432769227747121
827	0.432939899198235
828	0.435704203385254
829	0.435995441515985
830	0.438256692256490
831	0.438453962297949
832	0.438887403498783
833	0.440614453706863
834	0.440962511176040
835	0.441721058564770
836	0.445222768705039
837	0.445320713576127
838	0.445497772203957
839	0.446157502949947
840	0.447669151072037
841	0.449000063794454
842	0.451922001684130
843	0.452461367435322
844	0.454186901659615
845	0.461124268096610
846	0.463434905956961
847	0.464994750854534
848	0.466289682521177
849	0.466963050541311
850	0.467999244067181
851	0.468449149897573
852	0.469471556971143
853	0.469594669649333
854	0.469862263154979
855	0.470249101655830
856	0.470759273002944
857	0.470926640140825
858	0.472801913969544
859	0.472889406136890
860	0.473388023973149
861	0.475513721289927
862	0.479907522904930
863	0.481065570763668
864	0.481737023371103
865	0.482801380633222
866	0.482949140560015
867	0.483293735400754
868	0.484351148232973
869	0.487205895642600
870	0.490445251516562
871	0.493167454301597
872	0.493843541123655
873	0.494012636085840
874	0.496817382114199
875	0.498339706906375
876	0.498648195880755
877	0.499117257565065
878	0.499646401643782
879	0.504565542543934
880	0.506538893159791
881	0.509949048366867
882	0.510527588314854
883	0.512229074636815
884	0.512778567239301
885	0.512923081167790
886	0.514572246187233
887	0.516672315759494
888	0.517684444663854
889	0.518898291882135
890	0.518930855436258
891	0.523375138606677
892	0.524868181095962
893	0.526181308835982
894	0.532038757749172
895	0.534583182989559
896	0.537757498566882
897	0.540516506322251
898	0.541485625690047
899	0.542297708999225
900	0.542820195669476
901	0.542893322929329
902	0.546000588920504
903	0.546079966422305
904	0.547146389466401
905	0.550822548700289
906	0.551398757593832
907	0.552081487079019
908	0.553612315919232
909	0.556185352952478
910	0.557818470200864
911	0.563266225380504
912	0.564995584467830
913	0.566808303182798
914	0.569345825324900
915	0.572552470270471
916	0.575050894279166
917	0.575119868322382
918	0.575966673850881
919	0.579529995983976
920	0.579730991238779
921	0.579932211818502
922	0.584038115839754
923	0.585288360858937
924	0.585994430999239
925	0.586429311003610
926	0.587705015647824
927	0.587886887916460
928	0.594286370167753
929	0.595649795663965
930	0.596842458354481
931	0.599626635647543
932	0.601720352433820
933	0.602010557985463
934	0.602974571755056
935	0.603174703146623
936	0.603349176758086
937	0.604585484587670
938	0.607036195249952
939	0.608588068967398
940	0.609204502136205
941	0.609517970841417
942	0.610854814527026
943	0.611753820935657
944	0.612999996931430
945	0.614917168486888
946	0.616503761153781
947	0.616554973288482
948	0.616820650905243
949	0.618379921664873
950	0.620994528786181
951	0.623121508138665
952	0.623258962795910
953	0.623470590009765
954	0.624291009653225
955	0.625308419194241
956	0.628042263219890
957	0.629901636194246
958	0.630142052946243
959	0.632119242229785
960	0.633206577730115
961	0.635407252659400
962	0.637074917131377
963	0.640347747219966
964	0.641961191384803
965	0.641976845699333
966	0.642240056884672
967	0.643697081050350
968	0.643699960976516
969	0.646004276554636
970	0.646857905533040
971	0.647715935405926
972	0.649795367053408
973	0.650077872414217
974	0.650506216311902
975	0.650666034433405
976	0.651635768739816
977	0.651658728608629
978	0.653616615272821
979	0.655992152640105
980	0.656272363689883
981	0.657478856522998
982	0.657584384067312
983	0.659769762757612
984	0.661107746749951
985	0.661575661209527
986	0.662181834779333
987	0.662196193639356
988	0.667232445028461
989	0.673261955818594
990	0.673767193881795
991	0.676071230605914
992	0.677605281327696
993	0.678664829721839
994	0.679546466012424
995	0.680516090063575
996	0.680800559323197
997	0.681385020803923
998	0.681522710011054
999	0.681935992570275
1000	0.682845932712671
1001	0.683149981348024
1002	0.683172359086610
1003	0.684764728459221
1004	0.684883447954914
1005	0.685520002412650
1006	0.686754944545709
1007	0.687028140732307
1008	0.687210906513230
1009	0.690530212218947
1010	0.691124733362267
1011	0.691899588804039
1012	0.693077523309685
1013	0.693165653740664
1014	0.694532019034831
1015	0.695935544609058
1016	0.697441030975864
1017	0.698212359577785
1018	0.698407642830121
1019	0.698615455745927
1020	0.699134123221084
1021	0.701304793977226
1022	0.702091791674208
1023	0.707544445861046
1024	0.708670484177549
1025	0.709170543061085
1026	0.709352947750823
1027	0.710279151473652
1028	0.712597789545625
1029	0.713750723255475
1030	0.718432064351027
1031	0.719372244009591
1032	0.719972518759680
1033	0.720597180003351
1034	0.721328805245093
1035	0.722602723022545
1036	0.723311675676247
1037	0.725377710790641
1038	0.726127666955160
1039	0.726829724958408
1040	0.730000436846056
1041	0.730800997243125
1042	0.731043898372650
1043	0.732547345222405
1044	0.733530651168741
1045	0.735146546540538
1046	0.736939890799230
1047	0.739575989494105
1048	0.739709590836347
1049	0.741331780055991
1050	0.742122047193880
1051	0.744231571024572
1052	0.744619475734109
1053	0.747660760072052
1054	0.749397984859647
1055	0.752224578234462
1056	0.753277049461516
1057	0.753641504549408
1058	0.755856777300382
1059	0.761012375256334
1060	0.761101222988557
1061	0.761943034231344
1062	0.766050982759748
1063	0.766439097518758
1064	0.766927401106516
1065	0.767402512754002
1066	0.768848565928437
1067	0.770864633960030
1068	0.771572038600847
1069	0.773704275541182
1070	0.774787876193396
1071	0.775244034787176
1072	0.776732852784168
1073	0.777085116503612
1074	0.777372806552695
1075	0.779486174692746
1076	0.779894494523030
1077	0.780533189486700
1078	0.782600395477232
1079	0.783893284475867
1080	0.784167839269275
1081	0.784303066865207
1082	0.785215363226685
1083	0.786153554124534
1084	0.788045831087242
1085	0.792300779595237
1086	0.794859859861598
1087	0.799353788320961
1088	0.804028346897623
1089	0.805479165916802
1090	0.805531566779183
1091	0.807276632059171
1092	0.808853985056571
1093	0.810171262312616
1094	0.811297161069300
1095	0.811763986891681
1096	0.814036536209094
1097	0.815344858936717
1098	0.816123950122792
1099	0.817070365602950
1100	0.817804553789468
1101	0.818510770991445
1102	0.818837783670579
1103	0.819119083176613
1104	0.820757708167078
1105	0.821467182723951
1106	0.822254263016682
1107	0.823945956188425
1108	0.824258508503788
1109	0.825533020226325
1110	0.826922415171566
1111	0.830774994989179
1112	0.831083070178786
1113	0.836749277570064
1114	0.836843047487369
1115	0.837235189279919
1116	0.841836014519911
1117	0.842363914271099
1118	0.843741442236610
1119	0.844287442383866
1120	0.845922875032484
1121	0.846188948534393
1122	0.847731150543998
1123	0.849110378152502
1124	0.850057738734692
1125	0.851007579293783
1126	0.852412960136762
1127	0.854112218469213
1128	0.855267153696379
1129	0.855517898511180
1130	0.863016323774654
1131	0.868176219525849
1132	0.868671262591566
1133	0.869073413451420
1134	0.869533003669893
1135	0.872097058231623
1136	0.872110668828842
1137	0.875508538291489
1138	0.876745275261785
1139	0.881358028082445
1140	0.882840563916665
1141	0.885079290208710
1142	0.886027644952574
1143	0.886056672883771
1144	0.887423699952081
1145	0.888026790296204
1146	0.890547576920440
1147	0.891651294098442
1148	0.894837653307358
1149	0.895037609475234
1150	0.895198344904155
1151	0.896016165474628
1152	0.897463005394898
1153	0.899484541606927
1154	0.901526253997650
1155	0.901884150820092
1156	0.902186778792161
1157	0.902567819033387
1158	0.904698829358128
1159	0.905759882435012
1160	0.909266563311519
1161	0.909354840314702
1162	0.909505746399471
1163	0.909841731805107
1164	0.911494974709715
1165	0.914347456840509
1166	0.915035513894658
1167	0.917199148494440
1168	0.917401175364480
1169	0.918043685736590
1170	0.920322347827427
1171	0.920774314511262
1172	0.921650840422372
1173	0.922727361081400
1174	0.925604456073714
1175	0.928178474689756
1176	0.930340965258588
1177	0.931606498222225
1178	0.934376235139500
1179	0.935094877833676
1180	0.937870530798843
1181	0.940693466988520
1182	0.940789021536896
1183	0.942464789747114
1184	0.942641905063041
1185	0.947342746156958
1186	0.959617918422332
1187	0.962378090791380
1188	0.968113146663629
1189	0.969239095500744
1190	0.970052150910853
1191	0.972552504584480
1192	0.975223355398082
1193	0.977814775892841
1194	0.984230329846135
1195	0.986381026332878
1196	0.988825646655682
1197	0.991347206331170
1198	0.991695473752281
1199	0.992906539465779
1200	0.996920250464787
1201	0.999563930802991
1202	0.999803271640449
1203	1.00722513090956
1204	1.00934178913935
1205	1.01070820545116
1206	1.01165992257274
1207	1.01248128672050
1208	1.01270384838695
1209	1.01544456852393
1210	1.01742311736624
1211	1.02050258529134
1212	1.02136269249866
1213	1.02184450858024
1214	1.02427027412647
1215	1.02461052272697
1216	1.02989409164844
1217	1.02995130120774
1218	1.03258880655625
1219	1.03729008850243
1220	1.03887016452963
1221	1.04929709270494
1222	1.05042096966699
1223	1.05431525968437
1224	1.05603207639959
1225	1.05638314726271
1226	1.05929290429258
1227	1.06523601432214
1228	1.06584052953479
1229	1.07119067907945
1230	1.07237247365791
1231	1.07270136220764
1232	1.07674610953858
1233	1.08169383238260
1234	1.08934165044337
1235	1.09203007821389
1236	1.09341014795370
1237	1.09423500111234
1238	1.09598746641815
1239	1.09967757302436
1240	1.10078032584174
1241	1.10122149723559
1242	1.10155082011052
1243	1.10164691839259
1244	1.10565127078823
1245	1.10646507700878
1246	1.10890219635860
1247	1.11354736171257
1248	1.11918162538312
1249	1.13668311469923
1250	1.13822868634435
1251	1.14239930637425
1252	1.14602757205915
1253	1.14663663249556
1254	1.14709728803791
1255	1.14732039190094
1256	1.14968310975474
1257	1.15041736330017
1258	1.15276306554907
1259	1.15415769854351
1260	1.15997036406432
1261	1.16049456523916
1262	1.16156902916822
1263	1.16596658440962
1264	1.16692496487470
1265	1.16934155422755
1266	1.16946983315375
1267	1.16972225069649
1268	1.17190338838331
1269	1.17774707663714
1270	1.17867251329192
1271	1.17917468903148
1272	1.17934221004257
1273	1.17977205135834
1274	1.18062385399158
1275	1.18424718097080
1276	1.18619451340130
1277	1.18682641214800
1278	1.18774365452088
1279	1.18843729449467
1280	1.19133749288000
1281	1.19287889748508
1282	1.19302449751472
1283	1.19355317759734
1284	1.20055474731682
1285	1.20375081817910
1286	1.20826407499174
1287	1.20889404696167
1288	1.21011817205936
1289	1.21142071297501
1290	1.21330233096683
1291	1.22433121239987
1292	1.22979205292650
1293	1.23869695763676
1294	1.23897348409424
1295	1.24397657238408
1296	1.24574046913748
1297	1.24850368278797
1298	1.24890931115202
1299	1.25085150987016
1300	1.25418064614103
1301	1.25503103966630
1302	1.25537470453151
1303	1.26339290163550
1304	1.26354473312415
1305	1.26460612037563
1306	1.26506479758675
1307	1.26878638381628
1308	1.26917002485661
1309	1.27107497448183
1310	1.27135063251380
1311	1.27579049264839
1312	1.27845184215893
1313	1.28153348849837
1314	1.28299621770081
1315	1.29516337162663
1316	1.29553654786028
1317	1.30408211860485
1318	1.30836481617681
1319	1.30851438455408
1320	1.31371078848246
1321	1.31371389467843
1322	1.31402004185217
1323	1.31432214257511
1324	1.32102066420243
1325	1.32132214655677
1326	1.32159792230849
1327	1.32200412825826
1328	1.32668905022551
1329	1.33796696283540
1330	1.33932477461684
1331	1.34024253741072
1332	1.34411477438591
1333	1.34494690422667
1334	1.34666121288945
1335	1.35145555241303
1336	1.35345457931160
1337	1.35538561903508
1338	1.35803182392653
1339	1.36499883181465
1340	1.36666983093098
1341	1.36854182630844
1342	1.36900757725636
1343	1.37129908787877
1344	1.37347615130425
1345	1.37485851276210
1346	1.37719470748307
1347	1.37722813297016
1348	1.37890137054906
1349	1.37938422198846
1350	1.38044550105490
1351	1.38234130696346
1352	1.38463408304186
1353	1.38534108276221
1354	1.38638624917820
1355	1.38710658541320
1356	1.39010452547497
1357	1.39209201358435
1358	1.39536718529536
1359	1.39696646612338
1360	1.40176418171816
1361	1.41417626039990
1362	1.41458754681344
1363	1.41580191934951
1364	1.41621428245244
1365	1.41673722594910
1366	1.41785366932842
1367	1.41833401802196
1368	1.42131855334653
1369	1.42201936388041
1370	1.42284052405552
1371	1.43113242514542
1372	1.43773402283553
1373	1.44211412200197
1374	1.44573121168815
1375	1.44837703885628
1376	1.44960007419157
1377	1.46600257151157
1378	1.47244673661766
1379	1.48211388279953
1380	1.48617215591614
1381	1.48797471318750
1382	1.48976220117169
1383	1.49817481695309
1384	1.50443185842556
1385	1.50459881276466
1386	1.50577467604335
1387	1.50627016014240
1388	1.51263184166935
1389	1.51526814822077
1390	1.51871424994424
1391	1.52457537369299
1392	1.52732338135230
1393	1.52870082369251
1394	1.53299977628061
1395	1.54678027675193
1396	1.54925210959691
1397	1.54942399565416
1398	1.55318570992631
1399	1.55573836468137
1400	1.56721911316140
1401	1.56972193764164
1402	1.57439095264260
1403	1.57581544157836
1404	1.57613197373292
1405	1.58198422485163
1406	1.59006570297384
1407	1.59477307236593
1408	1.59531037973679
1409	1.59614503376720
1410	1.59733115166169
1411	1.59795726401011
1412	1.60083177192096
1413	1.60585668248892
1414	1.61410159717099
1415	1.62199766716044
1416	1.63110908672115
1417	1.63372158473533
1418	1.63421387782893
1419	1.63821134275995
1420	1.64041930897507
1421	1.64227480675632
1422	1.64835824883028
1423	1.64858979932859
1424	1.64894762075012
1425	1.65230768845715
1426	1.65236703485334
1427	1.65316825946387
1428	1.65340671603280
1429	1.65527933088606
1430	1.65720453303925
1431	1.65947994704704
1432	1.66279809575228
1433	1.66293886740207
1434	1.66306956360147
1435	1.66483471149757
1436	1.66593537037356
1437	1.67614589385631
1438	1.68938642849101
1439	1.69000691356392
1440	1.69080357879021
1441	1.69369872916422
1442	1.69825272928172
1443	1.71286101748358
1444	1.73773511193726
1445	1.73915967967132
1446	1.74488667834159
1447	1.74746958570681
1448	1.74879060155900
1449	1.75543840642134
1450	1.75654645625093
1451	1.76719169267806
1452	1.76880462134300
1453	1.76967314747991
1454	1.77256373181596
1455	1.77401814674081
1456	1.77573234963849
1457	1.77865097241421
1458	1.79290980725131
1459	1.79499940981681
1460	1.80065975039489
1461	1.80211130005546
1462	1.81409571898404
1463	1.81448799284930
1464	1.81710595284889
1465	1.81793593089764
1466	1.82518419771895
1467	1.83168174187539
1468	1.83346959549082
1469	1.83447014543674
1470	1.84003988735749
1471	1.84057507518759
1472	1.85233891826421
1473	1.85942978636901
1474	1.86902831892390
1475	1.87085008886266
1476	1.87571229402085
1477	1.87791959613586
1478	1.90529146450843
1479	1.90613802942539
1480	1.90967620832535
1481	1.92103114091247
1482	1.92658368173048
1483	1.92667566099683
1484	1.93726280995917
1485	1.94241523440549
1486	1.94449341001831
1487	1.95268509282767
1488	1.96408949952330
1489	1.96895068751758
1490	1.97178993249552
1491	1.97603733173760
1492	1.98804628190849
1493	1.98952611324716
1494	1.99664404400877
1495	1.99682288697184
1496	1.99748399611231
1497	1.99812342510827
1498	2.00272333668099
1499	2.00340450599765
1500	2.00990059129747
1501	2.02235220837957
1502	2.02292888475803
1503	2.02532769202137
1504	2.04147131906383
1505	2.05899159686343
1506	2.07049678857105
1507	2.07361570046718
1508	2.07501957342848
1509	2.07519892166774
1510	2.07979007121541
1511	2.08206644385890
1512	2.08345716045886
1513	2.08665999823255
1514	2.10500443998891
1515	2.11157470832868
1516	2.11312238403280
1517	2.11370805267612
1518	2.12218928265946
1519	2.12336625455173
1520	2.13259063045702
1521	2.13537013216037
1522	2.14115678572969
1523	2.14116570694198
1524	2.17936503811018
1525	2.19014989669689
1526	2.19287922063893
1527	2.19651238497187
1528	2.21155128829006
1529	2.26624101841078
1530	2.28526763665010
1531	2.29251705901672
1532	2.30070334479741
1533	2.31086025530138
1534	2.37112632521446
1535	2.38676764669786
1536	2.41105338778137
1537	2.41151727395933
1538	2.45194001969862
1539	2.48727920577605
1540	2.49210259517400
1541	2.50219620747902
1542	2.50879277352543
1543	2.55314232717936
1544	2.58255198552475
1545	2.62033826177219
1546	2.63067679291704
1547	2.66984158273892
1548	2.77039743145436
1549	2.77137430454027
1550	2.80060712230209
1551	2.83943365110791
1552	2.85027748636705
1553	2.98728264130797
1554	3.03771884048992
1555	3.04663969216002
1556	3.10875024609721
1557	3.11615043342700
1558	3.12280522737153
1559	3.14375695096628
1560	3.32489667146413

==> txtData/Correlation/1000_1005minSamples_Correlation.txt <==

-1.44227089798693	0.682845932712671
-1.38063915090435	0.683149981348024
-1.35518379336193	0.683172359086610
-1.51814854948019	0.684764728459221
-1.41783323605827	0.684883447954914
-1.40254579205540	0.685520002412650


==> txtData/Correlation/5_10minSamples_Correlation.txt <==
-0.216235900260526	0.0847641864306021
-0.218613863831595	0.0848231861133082
-0.233350181806216	0.0871818576097383
-0.220158180370286	0.0880108086919895
-0.220986886106336	0.0900075426809774
-0.227049329821906	0.0914687198408943




==> txtData/Correlation/800_805minSamples_Correlation.txt <==
-0.898379512941787	0.404793026806865
-0.868941151850063	0.406534177631810
-0.883250625817397	0.406554981277277
-0.929263481088170	0.407521384078583
-1.02912367990084	0.409109896920049
-0.885206958593863	0.411252708819398

==> txtData/CorrelationData.txt <==
-13.5820042967291	0.0812411477376706
-14.3983984777002	0.0833822241106243
-14.2504221085768	0.0834767141529302
-13.8189621367793	0.0841221950006986
-14.0695725700378	0.0847641864306021
-13.9534958678436	0.0848231861133082
-14.2743431081414	0.0871818576097383
-13.8809611118952	0.0880108086919895
-14.7901487354741	0.0900075426809774
-13.9641445209391	0.0914687198408943
-12.9231206906059	0.0915619919262114
-12.3228439648747	0.0918467206373528
-14.0703497697115	0.0920886603842970
-13.7342473248597	0.0922470607601795
-13.8407976983126	0.0925684261002281
-13.5704013592751	0.0925947575031200
-13.9239589628740	0.0928220456839679
-13.3923330948830	0.0929894479024012
-12.3220049903138	0.0934401707269481
-13.7865196279587	0.0941808627826191
-14.0941823466301	0.0943551172462782
-14.1231847317191	0.0950036878288503
-12.5446704192330	0.0951347403959127
-12.2998151166608	0.0955497033368995
-14.6146108442711	0.0959845621871713
-14.1741414578987	0.0963514320184285
-13.8785216742158	0.0963624103107019
-13.4130468241015	0.0965433092746915
-14.3021507442474	0.0968232583293207
-13.9769642782141	0.0968241639030115
-13.9067288269679	0.0971927564988606
-13.7713927337762	0.0972506592624208
-13.7455661206750	0.0975293057294172
-14.0310392382842	0.0975536964834325
-13.8792140009215	0.0977012339179966
-13.5846873498456	0.0977085022285662
-13.7637439254536	0.0980028212111803
-15.1655761084008	0.0982132174176609
-12.3210071682108	0.0982239124269080
-13.3134630463640	0.0983981265402663
-14.1213070260790	0.0988864803329288
-14.0119673163622	0.0990435119375377
-13.9181514844095	0.0991673283689482
-13.7636752655492	0.0995095184616417
-13.7261611766157	0.0996006944269187
-13.1793028188467	0.0996176841827828
-14.4163199717897	0.0996327889123103
-13.3183739630034	0.0998551134031922
-13.7934552104950	0.0998556908979233
-12.7999183187925	0.0999275984674295
-13.5630649344121	0.0999754610254429
-13.8893636010693	0.0999859022810801
-12.3786485734081	0.100146497557595
-14.1942009301709	0.100203016555257
-12.3247281473041	0.100685410890937
-14.1318809976101	0.102067817307359
-13.1450231533178	0.102762666263981
-12.4000423110485	0.103024137860151
-14.2835225290213	0.103176687478807
-12.4782118856925	0.103358578149799
-14.1089321874364	0.103637508164671
-14.1021005028009	0.104487009631184
-14.2700747279784	0.104792119124660
-12.4147835624117	0.105006920107061
-12.4914687484279	0.105327615697382
-14.7123391426958	0.105890412656714
-13.0553652831919	0.106122483728698
-13.6759539624607	0.106393193971243
-12.8683977407985	0.106431464341890
-13.9985125239095	0.106553144229045
-13.7511362104482	0.106587079984364
-13.7676694539259	0.106588252573875
-13.3533915896329	0.106633083597919
-12.3859767332638	0.106925194989656
-13.3117850403842	0.107182498546384
-13.9280114679109	0.107541997081447
-13.2641926680985	0.107579479949625
-13.7687356725346	0.107741283327790
-13.8096942585769	0.107877084740900
-12.3198825505690	0.108127306625492
-12.4270876037359	0.108301081712327
-14.3306062472559	0.108533502250010
-12.7980567221128	0.108680884683758
-14.3692711667415	0.108950559479238
-13.3318277931431	0.109077405990255
-14.2148366459438	0.109135555547032
-12.2291918628283	0.109240937450994
-13.9463443917714	0.109250937372024
-14.3783080853956	0.109351889392347
-12.5197887635115	0.109435016205798
-15.0262204152656	0.109506923811232
-13.3566379574383	0.109526280422418
-12.2995781807177	0.109702191070330
-13.1032710824518	0.109756228172074
-12.3434879179174	0.110221193423061
-13.6316532198629	0.110362915379843
-12.3953629597558	0.110416482461632
-15.1630714058438	0.110494381047075
-13.7190774949193	0.110508678282927
-13.7677549983748	0.110624969799882
-12.6592534568681	0.110789535644274
-13.2615343703976	0.110906836462919
-12.6038117042451	0.110956298632368
-13.3990583250219	0.110984630389271
-13.4514227966189	0.111179254223464
-15.2673681149602	0.111237547670790
-13.2505858234814	0.111414937711112
-14.4135613545111	0.111606110747091
-13.0635546491218	0.111632584505681
-13.4702623589706	0.111634971740391
-13.7302128474853	0.111680549397862
-14.0771776487408	0.111813249718577
-14.2638771213980	0.111836895522620
-13.9389249357820	0.112401475220515
-12.3500960752892	0.112408848627602
-12.3638910017395	0.112409430218664
-14.5041816239740	0.112547081629030
-15.2193971232022	0.112562148174920
-14.2371298000357	0.112590463059140
-12.2971132087202	0.112612379078798
-15.1529772165934	0.112615743587756
-13.4504792208997	0.112990098222508
-13.4581454711452	0.112993341882858
-13.3422976260802	0.113012873580280
-13.4323480708846	0.113142927294305
-13.2635599453190	0.113486757672140
-14.7488464591026	0.113581829941631
-14.2882095649866	0.113707110591816
-12.2954161725158	0.113717909245147
-15.0275695435243	0.113742793707594
-12.3119502487334	0.113801425241811
-15.7297136455782	0.113913119553393
-13.1247372912884	0.113936722492021
-14.5889700515074	0.113979109010055
-14.2349558710755	0.113997811457791
-13.6576400078976	0.114566655213946
-12.2839101665497	0.114579446165674
-14.5861999063019	0.114870828072978
-13.6506858180618	0.114938772612485
-15.0551098815918	0.115122119307016
-13.4425381599426	0.115255325904041
-12.2822897935629	0.115313566933848
-12.3686965932517	0.115368210081926
-12.6519396402114	0.115489339255115
-12.6476379027110	0.115539262627111
-15.0661740566360	0.115716622489553
-12.6401503416245	0.115941954516599
-15.2090659038891	0.115988929598065
-13.9604757537393	0.116026856457535
-13.2028490844846	0.116222319388157
-14.8965906180481	0.116292497839450
-13.6350825602940	0.116482440500509
-13.5565275085118	0.116711206866942
-12.6701837477221	0.116805725017551
-12.4632102041071	0.117092316512784
-13.4000877617518	0.117248934250532
-14.9470223432435	0.117457523809922
-15.5491950141291	0.118230688649504
-17.4539906325802	0.118376949890881
-12.4500628205617	0.118452532763624
-13.4463160573538	0.118729728408077
-13.4263856330395	0.118856454163221
-13.6868711274828	0.118863547826193
-13.4813715505436	0.119010528074846
-13.4093786094088	0.119327113838060
-15.1258572370713	0.119384881106802
-13.8402952780140	0.119751434488927
-14.2280067870732	0.119857395945181
-13.9041611348396	0.120173374265457
-13.2440673959787	0.120284972557823
-15.1722099725193	0.120401706401856
-12.9875481697321	0.120620001115080
-15.3731719191465	0.121379157362688
-12.5256334724889	0.121399043154806
-12.6446869429065	0.121426323106733
-13.1281478467862	0.121471779944954
-13.1812398439280	0.121479720106674
-17.7469475636538	0.121981152295731
-13.1969085980251	0.122000626184435
-13.0251798665762	0.122009414129160
-14.6126067988121	0.122235268571225
-18.1859638520790	0.122539548705059
-12.4983002221704	0.122689246627408
-14.0411195914507	0.122734653759992
-12.9893613776542	0.122922025493932
-13.1124217931440	0.123090462849797
-15.2611039676105	0.123189125698897
-15.4063726795912	0.123287025508821
-13.6117522587967	0.123390559158298
-12.3481976503246	0.123494626355432
-13.0554630844879	0.123802269489813
-17.6540314132363	0.123818707996121
-15.0285714467135	0.124212052897687
-15.0465046631869	0.124340767485205
-12.6998652116738	0.124641663569253
-14.1465784382582	0.124834665125485
-12.7691892138450	0.124884566597176
-15.6081836514685	0.125183792907729
-14.2174152739592	0.125873207994787
-12.5926764794294	0.126115964944724
-13.8999631922329	0.126119375643890
-12.5438120699047	0.126149375357206
-12.2872473876461	0.126155938031493
-15.1948393678284	0.126392179049499
-12.5750505590497	0.126652955781796
-12.1402602632533	0.126852600103790
-13.1867720352809	0.126866599571644
-14.9080046905417	0.127079096880946
-13.5127012712206	0.127192029439295
-12.5359991333457	0.127475329573703
-14.8243942370906	0.127523052600835
-14.1587525388591	0.127536290608086
-14.8655479476134	0.127809608146273
-14.6167926518970	0.127821744606562
-12.7566428362910	0.127978534237034
-12.3838568354840	0.128315747778135
-13.0500654197693	0.128371205961235
-13.4988786082432	0.128573881794906
-11.9203128180636	0.128944921321129
-14.4470537817199	0.128951063826918
-12.1989788015578	0.128963274851403
-13.0242189009639	0.129078323270021
-12.0684733733695	0.129279106342961
-12.5937309258991	0.129638606599882
-18.1277549099922	0.130138765449600
-13.1811222488285	0.130161753323711
-13.5344268819612	0.130302415094870
-14.9555130106127	0.130701688243027
-11.7181949983019	0.130873249071964
-12.7068538043745	0.130888879896306
-17.7205304257631	0.130951966209759
-13.7890998398889	0.131221841913375
-13.2848951884485	0.131275606810245
-14.6211185523030	0.131411555136698
-15.2883501749674	0.131473473664498
-15.6330280996104	0.131610002229856
-12.7354529745160	0.131959706173598
-18.8155343722701	0.131962888218744
-12.4933788212863	0.132075756695275
-12.6045279082242	0.132099740494407
-12.1448809665561	0.132266276315400
-13.3630602979064	0.132293797618346
-15.8629610563987	0.133185328157941
-14.3668984267659	0.133579750912436
-16.1316922906770	0.133582637910085
-16.2165570591501	0.133677988194426
-17.8517905568672	0.133798977016374
-13.2157909026736	0.134099593170251
-11.8632524160703	0.134164836764659
-15.5422770173354	0.134170333440216
-13.1520985031673	0.134206261933836
-15.3741048192130	0.134330629053017
-15.1141010249668	0.134336900050301
-12.1500830334425	0.134582426767744
-11.9125314962205	0.134610140583956
-12.1958771812663	0.134645301403543
-11.7987254208989	0.134739710121508
-15.1500531432721	0.134820104635274
-12.7040779355905	0.134830960927915
-13.6488222715231	0.134881822820726
-14.9214663760267	0.134906515110244
-18.6792057893926	0.135189977927141
-12.7982240172848	0.135250595827276
-13.3250111159585	0.135594953624125
-12.3503207145800	0.135643416287176
-16.6078458444173	0.135657553650672
-16.1062844509125	0.135827035784639
-13.2142024651052	0.135833530842715
-16.1227403172302	0.136213095477819
-12.4178204412457	0.136394101734358
-18.1115897366006	0.136460723929218
-11.9455336341531	0.136608558073201
-15.6797738267844	0.136770566473913
-13.3714384991120	0.136811628176452
-12.6484764624047	0.137304342964695
-14.1344315793395	0.137431292775258
-13.8003184191855	0.137515713679188
-15.2607401886304	0.137660332749386
-13.1813016676398	0.137829735610534
-15.6647820691773	0.137890105026420
-12.7774768828583	0.137908033303159
-12.3572119878208	0.137984491099528
-13.8039506076792	0.138010892656528
-12.8821829572360	0.138142453566850
-13.5950987691655	0.138338240610741
-11.8095483365483	0.138372572447775
-12.1327509357561	0.138570440876939
-12.3384749116952	0.138576843594714
-15.2376859732114	0.138837494540578
-12.0282251033110	0.138950058092440
-19.3116145996966	0.139181646762997
-12.7658984670281	0.139312317368881
-14.5603878848020	0.139503308217107
-12.2889378115654	0.139534367595795
-16.0670758199002	0.139583409054450
-12.0056827787399	0.139722999882290
-12.2482945310487	0.139753464541121
-15.8729289401671	0.139795156131857
-19.7210572245722	0.139870685185931
-13.3064237555610	0.139961527471274
-12.0738622306712	0.139984526001508
-13.1370012737274	0.140225648604686
-15.5097424657331	0.140285939994501
-11.6661504199533	0.140305106210482
-11.8857319476978	0.140333053088073
-16.1235035757426	0.140749880607726
-11.7713756303002	0.140910521630060
-15.7399808363800	0.141029620038147
-13.4598770120621	0.141037582752191
-12.4151808829914	0.141171737582097
-15.6086189497158	0.141272105387296
-15.2049335718904	0.141347946965377
-19.4620852272511	0.141439630904634
-12.6549402853070	0.141536020901793
-14.1301317781091	0.141560396391923
-12.2601818932427	0.141870350885677
-15.7568666356087	0.142037141630858
-14.3410768935408	0.142080497634304
-11.8443043628266	0.142171737251382
-15.7436522630974	0.142296738254077
-18.6825509624134	0.142337585156746
-11.8462281464604	0.142455987248333
-12.1776039535765	0.142496166124912
-13.0008556093225	0.142731705229285
-15.6656613122828	0.142780501409385
-12.3302316338751	0.142819616011440
-14.5983902503490	0.142828164324265
-12.9866908598813	0.143033960049278
-16.3701972989778	0.143039146602477
-15.4828932630539	0.143085157749193
-14.3615950901304	0.143336444153891
-15.9968191831425	0.143557416568626
-15.8791018345621	0.143568576814107
-12.2420040572519	0.143600824429740
-13.5638144906813	0.143626760711421
-12.4130431208849	0.143658263879883
-12.0529356407672	0.143685158647700
-11.9129813469406	0.143924545929290
-15.7176255847033	0.144045274103025
-12.2785940848855	0.144070421123921
-12.0795091607948	0.144587072346776
-14.8118574714780	0.144680088249852
-13.4004290249656	0.144874114210566
-15.7621121551720	0.144892856162698
-12.6853180205437	0.144983846407969
-14.6371984188989	0.145020661163376
-13.3003380992060	0.145476308768743
-13.7692363632584	0.145487316214312
-12.6121385023576	0.145724728464991
-13.4408085289525	0.145923257266356
-14.1044121256857	0.146005439413818
-20.2026022031611	0.146296176516251
-12.2440543282792	0.146600136915411
-15.1403548539313	0.146664868800269
-13.4068469706807	0.146690684150659
-14.3147946560663	0.146767175335951
-14.3598334046173	0.146881350038927
-11.9512803809110	0.146905804139190
-11.9515265849170	0.147046975768005
-18.1359760613146	0.147108266974756
-15.4220850975884	0.147270858008072
-13.9899805259531	0.147344384495598
-12.1104588914817	0.147436175838815
-13.2752552502584	0.147622372090288
-12.5692571564375	0.147676075210061
-12.0623492895126	0.147896573215397
-12.4818334015045	0.148066172542764
-12.0530274144565	0.148295547036949
-13.4257270379297	0.148414314793518
-15.2763453556359	0.148430135156325
-13.0533142882620	0.148436713531115
-12.2091579811269	0.148522150854842
-11.9493204823600	0.148529541338574
-12.1378597966875	0.148641284657177
-13.4511881546736	0.149001296235899
-18.3934634134266	0.149173561920906
-14.6045399541763	0.149210213388353
-12.0884721839578	0.149214833633970
-16.4926636556318	0.149540124550758
-19.5109669856407	0.149543933265926
-12.8246937424796	0.149584149076496
-12.2569918410470	0.149721847043552
-11.9283991980577	0.149734441102386
-12.1104604122743	0.149902995202950
-14.2292666878195	0.149930033060428
-12.7382576885877	0.149958813166114
-12.2180947799549	0.150137578719252
-12.0300964960153	0.150176278810984
-12.2976771361171	0.150198865497983
-13.1846897372542	0.150331054531491
-14.3450962674646	0.150375993906826
-17.6732019194996	0.150422522656611
-12.7017260761738	0.150445884655027
-16.1385953368467	0.150475435264012
-12.2071847328398	0.150476725015338
-15.5595130155618	0.150521597460142
-12.3807198770171	0.150831841558162
-15.6308598790487	0.150927952894779
-17.7689914140898	0.150989469488220
-14.7784488520026	0.150998427087428
-16.3478879999450	0.151124902987697
-15.9497368566802	0.151159956755944
-12.3780954016163	0.151395581890921
-19.6497623043845	0.151428489968334
-16.0493168242984	0.151484019451356
-19.6060393725637	0.151612816782559
-12.1975311777645	0.151625202297819
-12.7456952665467	0.151881550380264
-15.6238506710161	0.152155503764562
-15.9082793616640	0.152292532267145
-17.7112767150206	0.152307955847661
-12.1754654332373	0.152498137153293
-16.1744238589320	0.152829968177612
-12.9144407981873	0.152933748167282
-12.3357066239820	0.153206036156164
-12.1212530536758	0.153338296795677
-25.2012531007086	0.153561489589359
-13.4218424411377	0.153703027682883
-13.6281405464554	0.153714679724350
-15.5027449288424	0.153878463308754
-11.8630733458095	0.154416882029940
-14.5632410558101	0.154747454593758
-14.2902990493213	0.154847686995310
-14.6740640851811	0.155020349925479
-12.3580421315057	0.155182055428519
-15.2239003316209	0.155197635149509
-24.8374163868268	0.155199225451514
-12.6715868639946	0.155304597874888
-12.4477149878366	0.155459471389133
-14.2444678826468	0.155525461854815
-11.8782032090324	0.155675094071581
-12.6094158083598	0.155763623290013
-12.1204482772301	0.155850868293900
-12.6963362474649	0.155853510721104
-12.6665829866644	0.155933627838544
-15.8592664406353	0.155941743873603
-11.9749450046802	0.155980298514588
-12.0035613089086	0.156017719578312
-16.0483095783009	0.156229500742809
-17.4993984097269	0.156308335152678
-19.8853595046561	0.156325899104345
-11.9231125495275	0.156382573910355
-12.0803655467769	0.156408355254358
-11.9431643693216	0.156437710862172
-14.0195688903231	0.156805725791156
-12.8432767234484	0.157121563625771
-12.0893404548308	0.157147430682327
-15.9280612079158	0.157150796427158
-12.1976887676463	0.157290613604351
-14.7869868763479	0.157315895126368
-11.7637219906041	0.157318266585712
-12.4991790776870	0.157369873323322
-12.6190540211549	0.157810328777427
-12.4667746664370	0.157936814743849
-12.2339453814261	0.158032985219641
-12.0989391769328	0.158115852600469
-13.3884238830211	0.158117468470194
-12.4837105931669	0.158408682804664
-12.1289371015761	0.158430817494151
-12.1877798910702	0.158468780966991
-16.7556607757039	0.158577112826195
-16.0057160724640	0.158925497880774
-12.1378142888070	0.158984536674439
-20.0604971674456	0.159262941326821
-20.1938612709055	0.159404953747701
-12.3903283569949	0.159775682988982
-12.1272301279280	0.159881062748507
-11.8763630958027	0.160205916821175
-13.0553352944162	0.160225138396182
-17.5333376176639	0.160465571405468
-15.8608872495903	0.160650583086772
-13.0984800044378	0.160699136196739
-12.2813092723192	0.160847718105753
-12.2858846729898	0.161413397084198
-12.9723055265665	0.161605950159412
-15.8494322150960	0.161669863850489
-15.9765164676339	0.161963430116054
-15.2976567874908	0.161963819664134
-13.6330192667807	0.162295603907400
-15.9858543032328	0.162313935152657
-12.0039146781180	0.162354770986703
-12.2473491761521	0.162561510869135
-16.2529890707195	0.162840431328094
-15.6101810144901	0.163019223599779
-12.2502359739198	0.163106341899634
-15.2040815505782	0.163130782232018
-16.4767723193904	0.163235890293035
-15.8026606888269	0.163240476936596
-12.0158847597546	0.163347481417869
-16.8165173634678	0.163527378958784
-12.3628041082001	0.163572769474310
-12.3188192397735	0.163660874002965
-12.3441527553557	0.163899068384831
-16.1422965123841	0.164159989834232
-16.2492637920958	0.164357882531430
-11.9443294053184	0.164804158423465
-13.0080612199506	0.164804736851502
-12.8435846383287	0.165100720108472
-12.8171137869779	0.165199840527437
-19.8752789958064	0.165725696433268
-15.5007991617492	0.165757953895816
-12.6701694481114	0.165762495301970
-15.3418175118566	0.165815489792678
-12.2568952768683	0.165849554135906
-18.2299520859513	0.166078353853253
-18.9090765895844	0.166112241148108
-12.7540866928616	0.166173610121238
-12.2228301963582	0.166316873325560
-12.1901595749961	0.166968020301108
-19.3377572886436	0.167062645727873
-13.0986667551098	0.167600806606965
-12.5752097882952	0.167654511136565
-13.7145592591005	0.167929205484482
-12.4890275976069	0.168563284584385
-12.4590017733297	0.168673366253717
-13.0314998222902	0.168863646380657
-15.3974244622138	0.169073463587958
-12.8738741196333	0.169118956432960
-11.8708624780035	0.169722076670805
-16.5044037171500	0.169742113895274
-12.0442429100143	0.169828826068455
-21.8951758241599	0.170230165783869
-11.9325158974928	0.170356703225410
-11.9406738941837	0.170616067338876
-12.6127892807522	0.170663844516814
-16.6114235488826	0.171117151317163
-12.2813823860059	0.171227460193860
-16.1209743928855	0.171365918969520
-15.9049511028178	0.171474445272191
-13.7675232411046	0.171479767210961
-12.8359056936900	0.171637654538652
-12.8226338837380	0.171912128076422
-13.2133115522497	0.171935821341124
-15.5903741386418	0.171947448490529
-14.6105515458388	0.172083656688512
-12.9049162831661	0.172627040492689
-16.4803600052721	0.173231668884940
-25.4349553514198	0.173653104925828
-14.5275572324617	0.174019132002484
-12.2352929354624	0.174231784810795
-12.7109934415638	0.174359994157230
-16.6289066008432	0.174552244687177
-12.7263057871791	0.174598956696914
-15.6838198245130	0.174685589809663
-21.5885630496048	0.176008716777097
-12.6691381782638	0.176446669697968
-16.7054874295179	0.176779652232323
-12.1913829182943	0.177062050557387
-12.7339183761597	0.177112758920556
-13.2484393432193	0.177687191405416
-12.7432541772243	0.177776587356929
-12.0763818811471	0.178392221513625
-13.1242970697173	0.178416831617348
-15.1609047024409	0.178808624509157
-12.4948783838060	0.179221205383107
-12.7951492416806	0.179263235515632
-12.9783031181220	0.179523311277930
-16.1891470035335	0.179528231607168
-16.5433784576284	0.179837117657109
-14.9871250255823	0.179847705582684
-12.4533781544068	0.179884302985043
-23.5211571201549	0.180502089607887
-14.0445354996537	0.180882856431446
-16.5046149086335	0.180907726030245
-12.1607028719796	0.181282141192932
-15.4009596580393	0.181791597771437
-11.9907387560490	0.182045990712554
-13.0550838087095	0.182312772191760
-12.0160828819057	0.182499739289493
-21.7911586707722	0.182670664803186
-15.3175415502423	0.183574203547246
-21.2598383843107	0.184134521864521
-23.8120175394851	0.184988324418179
-15.3934857105378	0.185430788848596
-21.3717846790495	0.186015917340740
-13.8249573399099	0.186062000725311
-12.7173535275777	0.186142912057105
-12.7511327348866	0.186255104900829
-13.9630836579063	0.186670364786941
-16.4950623471458	0.187282977387055
-15.2165063822150	0.187551801887046
-12.7718150986388	0.188202671327355
-15.1883494164860	0.188236243864911
-12.5884822312663	0.188273629242830
-12.8504472480170	0.188479941160569
-12.5270602692766	0.190101146702772
-13.8828928439303	0.192215036477286
-13.5272440987845	0.192425973845843
-12.9043498096366	0.192609300730777
-14.9468104588510	0.192825224304064
-13.4178153788264	0.192988692508405
-12.0910738911983	0.193316428895662
-13.7306155071779	0.193772622499571
-14.7249678553502	0.194631441174857
-12.2782748087747	0.195406750772949
-12.9688545061747	0.195790109048360
-12.9594540176719	0.195801286662868
-15.3897723821545	0.196401023604739
-13.7199343534790	0.196749434304128
-18.4256576613498	0.197011748431802
-14.7363521893918	0.197514730278500
-13.0230642169696	0.198154201659290
-14.2044142884135	0.199175373774083
-12.9883756965301	0.199573775700818
-13.3832968540055	0.199996490873713
-16.1570948952406	0.200894962341565
-13.8114091096759	0.200904225096579
-12.8057294787489	0.202639022012605
-12.4526454716065	0.202678787911251
-13.1621648834334	0.203242790393071
-12.9302850127856	0.203809474756430
-15.5798393649578	0.204195648250602
-13.0926247022033	0.205711219025989
-19.7042243129057	0.207062630758001
-13.4618725187236	0.208037735704873
-13.6942702849427	0.209645829569746
-14.2201403713451	0.209904723258105
-14.8576646554147	0.210127278440798
-14.1089451268554	0.210769406130894
-14.8273589947209	0.210883608971218
-13.3428242427368	0.211039744565581
-13.7646044877223	0.211748820139039
-17.0236022971258	0.212321890899395
-14.1397961379899	0.213779404095300
-12.9747303910810	0.214004877248674
-13.7239844437838	0.214687681980570
-13.7662465865154	0.216118940081669
-13.6777358778272	0.217360784144738
-13.5712286516391	0.217561380029898
-13.1300892321794	0.218447633236981
-13.8601333532026	0.218473275301296
-15.0024257543458	0.218717478360307
-13.6397469234085	0.218929983958434
-13.7012846806913	0.220326564973925
-14.8653965300011	0.220851793457021
-15.9503999698240	0.220966761755960
-13.4877613343639	0.221350169705585
-14.6473244018555	0.222001635981717
-14.2796240401885	0.222174204120177
-13.2714169532912	0.224585109141746
-15.1798878978372	0.226822572531572
-14.7680214976205	0.227187255915332
-14.7361216597421	0.227335092523380
-18.4602892782551	0.228116004215994
-14.8936960298397	0.228470470327546
-14.9419795932539	0.229508815326539
-13.6979147281374	0.229890912894757
-13.8051226199900	0.230435162079228
-12.9579635247866	0.230556713775813
-14.9053424250740	0.230687561285405
-15.3690977346981	0.232009775328879
-18.2188794069554	0.232614495603198
-14.6274727702332	0.236510778656455
-14.8880633495667	0.236930687260434
-14.5172044737467	0.237417675483161
-13.2671397738401	0.238634126226812
-14.8436048466682	0.240223478317422
-14.9262850422647	0.240605186839485
-14.0867861107530	0.241618511693052
-14.7692644008075	0.243556283365946
-17.8516577627606	0.250496907531511
-13.1215858900631	0.252858517658168
-14.2795211770194	0.255559787254586
-18.0615017362190	0.256563748887367
-15.2743853201985	0.261069350945533
-15.1023390440056	0.261101140640148
-13.9404448993681	0.263990202581851
-13.4907249412855	0.264495231956385
-14.8054774588013	0.264713348938298
-14.1010264000320	0.265056106718726
-14.2781120195499	0.265358530394555
-15.1242197846490	0.266472288697298
-14.1582482418733	0.269955772326799
-15.1641569489387	0.270382868557636
-14.2073514939395	0.271433941119902
-14.3882772673289	0.271504933054183
-14.2494022291626	0.277319723396450
-14.2357820522185	0.278166146265963
-14.9643612626278	0.278574041178315
-13.3947296678119	0.278787492310760
-14.5059906372615	0.279393271586107
-14.2325059901069	0.280950589739795
-13.3750018759591	0.282846413241183
-14.4281454711482	0.282915820573272
-12.9519263408538	0.285555538048651
-14.0036529732688	0.285834267253640
-17.9523442516065	0.288030059986821
-13.9895936279497	0.290287545887090
-15.1696885243022	0.291123079129432
-15.2658319533377	0.292327210814829
-14.4875040368434	0.294622909767815
-14.2644658512003	0.294694664258212
-15.6320704153333	0.295865415906175
-14.9711884816924	0.295968590680374
-14.8426345756184	0.297484621328636
-15.3940180484996	0.298497737924990
-15.1947962632690	0.301278857069924
-15.2624150180817	0.301886965708649
-14.3761941267133	0.302894661197052
-13.5861018635559	0.303220901459301
-16.0141549717623	0.303554586718800
-12.8833128752204	0.303930367355038
-13.1103751724667	0.304057724888072
-14.0124740365728	0.305220669191851
-14.3862984701157	0.306171758385534
-14.1452896778957	0.308366412231270
-14.9401951769891	0.308450265055617
-14.3731674482107	0.308712059816903
-14.2839166003372	0.309119646068336
-14.5757198807613	0.311553661543816
-15.3655287679232	0.313920483863654
-15.3147775763119	0.315031150564223
-15.5828961870974	0.315732892428461
-15.3826699664354	0.316234842990146
-14.0072399708033	0.318209598571626
-14.2743378871224	0.319924484610140
-15.1418883466085	0.321241652234094
-13.1845845218331	0.324611136476246
-14.5446801006699	0.324631209091893
-15.7222877036839	0.324646912343807
-15.7208629527306	0.325925347104749
-13.6281150334009	0.327455619409307
-15.3710820534523	0.328323519208816
-13.8653176067624	0.328833456920336
-15.1405615208782	0.328987005383928
-14.9670491661036	0.329034491326898
-14.1757358395548	0.329350603668585
-14.2238958926937	0.329733982668762
-18.4171797193783	0.332379458258127
-13.2633757609423	0.332394619367942
-14.7617966821432	0.332855158794700
-13.6137381874629	0.333776863115362
-13.1707323206002	0.336072717505845
-13.3879484540205	0.336618472061590
-13.5868674614468	0.336722117904910
-14.1425794928523	0.337299105349888
-13.8595722184499	0.337457894679781
-13.0913605258589	0.338572862030382
-13.5298107829038	0.339951098872500
-13.7904311080933	0.340097905017963
-13.2942863602911	0.340114547896357
-13.7354816768151	0.341642548269930
-16.2597551220730	0.342721965305005
-14.2952621113267	0.346745051449522
-15.7421520280283	0.348531145617461
-14.1698739463833	0.348681936385830
-13.3158849610329	0.350291730966696
-13.3364651211907	0.350544270330232
-14.0392100952261	0.350650485719100
-13.3536235309177	0.351713457843478
-13.7457409346129	0.353032548161046
-15.4400439411716	0.353822035085902
-13.8326226845481	0.354072062351519
-14.1174099160906	0.354281110759003
-15.6394322123399	0.355374293417752
-14.5287103349501	0.357408308821236
-13.4553410500191	0.358250488059335
-13.4739056035098	0.359810167821219
-14.1429258785162	0.360944170487723
-13.5684023612870	0.363410932221748
-13.3732735775330	0.364024825694266
-15.3967679917279	0.364026015051161
-14.1915685018420	0.364581275653596
-15.4156389030681	0.365270936791390
-13.2492814041574	0.365662604137690
-14.0414458440944	0.368214605965823
-16.4509736590182	0.370055989160149
-14.4613222519594	0.371084294564777
-13.6930325954703	0.371179791882900
-13.9809942326517	0.371635428110343
-13.4832367986952	0.372304283641696
-14.2360050607681	0.372389102566972
-15.8092468869170	0.372509857087238
-14.5413674269972	0.373085406765105
-13.7969458550731	0.373754845463221
-14.5334361446857	0.373789121018077
-13.3572991996155	0.375100107871438
-13.3633905054256	0.376171566250386
-13.9994426636444	0.376394200430172
-13.9028017818598	0.376959499345524
-15.2025346392596	0.382782321077370
-13.2599129967478	0.382814673847075
-14.0791327829633	0.383122956584814
-15.2557389575051	0.386229124467531
-15.4860842711669	0.388290810965563
-13.8985207138743	0.388610656019772
-15.8835174097243	0.389520287975734
-13.4548007461548	0.389709293968749
-14.0623310356277	0.391423855177674
-14.0820479757990	0.391854832424389
-13.6180728625052	0.392513798630028
-14.3616800686772	0.394472232025109
-13.3725535180242	0.394999503735146
-15.1018638561113	0.395251487603893
-13.5279127522056	0.396434245198455
-15.6337662486538	0.397094523100716
-16.1829321613412	0.397432579490246
-14.0619454307897	0.398357591207676
-16.5771779757585	0.404413611330113
-15.2067160481318	0.404793026806865
-13.3551933568017	0.406534177631810
-14.1457246015930	0.406554981277277
-13.7481653840001	0.407521384078583
-16.2817036702840	0.409109896920049
-13.9918732256571	0.411252708819398
-16.5643571796727	0.412801916065330
-14.4936581545969	0.414279088875584
-13.2471125872694	0.414283638783297
-14.8953383320370	0.415102473873055
-13.6330621368190	0.415115599504200
-13.9510722647274	0.417093458228776
-14.0519144670228	0.417594519984925
-15.2104098756790	0.417799457382249
-14.2299265215874	0.417857785333538
-14.4042870062668	0.419410544673056
-15.9733637809214	0.419508891777141
-14.3834748030254	0.420187327727393
-14.1339093947777	0.420576770446306
-16.4138148751851	0.424038838541547
-15.2036997147591	0.425426960199380
-15.2512140431762	0.426053216206155
-16.2360933082302	0.426740018054038
-15.3674976803259	0.427344723242545
-14.5209560969949	0.431389189796104
-16.1027934131584	0.432532952282794
-13.7168025350924	0.432769227747121
-13.6668930822644	0.432939899198235
-15.2088632770385	0.435704203385254
-15.3916780195808	0.435995441515985
-14.5739868533245	0.438256692256490
-14.6138082416827	0.438453962297949
-14.3836709383774	0.438887403498783
-15.0728792942935	0.440614453706863
-15.4109807636408	0.440962511176040
-13.8930297781188	0.441721058564770
-13.9348366800581	0.445222768705039
-13.6927051732612	0.445320713576127
-16.4073081800230	0.445497772203957
-15.8367523297181	0.446157502949947
-13.7317998734665	0.447669151072037
-13.4584713237453	0.449000063794454
-15.4923343427658	0.451922001684130
-13.8224314591371	0.452461367435322
-15.7130603244195	0.454186901659615
-16.0867511797139	0.461124268096610
-14.2219808322514	0.463434905956961
-13.6217968582192	0.464994750854534
-15.2934024884714	0.466289682521177
-15.4187476424107	0.466963050541311
-14.0897486334338	0.467999244067181
-13.9347294561519	0.468449149897573
-14.0880429790061	0.469471556971143
-13.9224271614763	0.469594669649333
-14.2773980095830	0.469862263154979
-15.4712317699575	0.470249101655830
-13.9348357166753	0.470759273002944
-14.5972867929953	0.470926640140825
-14.8701448721893	0.472801913969544
-15.7713253932250	0.472889406136890
-13.7340022357025	0.473388023973149
-15.2183664405360	0.475513721289927
-15.9259863517347	0.479907522904930
-14.0519834655804	0.481065570763668
-15.3874904805086	0.481737023371103
-13.8936322757067	0.482801380633222
-16.6090055204045	0.482949140560015
-16.2206376542337	0.483293735400754
-13.6893208364038	0.484351148232973
-14.0818080251692	0.487205895642600
-13.6390380364842	0.490445251516562
-13.8619701160037	0.493167454301597
-13.8111132357703	0.493843541123655
-13.8625917131205	0.494012636085840
-14.0117234497809	0.496817382114199
-13.8492684022141	0.498339706906375
-13.8204852647333	0.498648195880755
-14.4883845393199	0.499117257565065
-16.0443117576648	0.499646401643782
-16.3011065121057	0.504565542543934
-15.6142201474039	0.506538893159791
-16.2484384422665	0.509949048366867
-14.4938993116186	0.510527588314854
-14.0123574965297	0.512229074636815
-14.4334072846405	0.512778567239301
-13.6880384274651	0.512923081167790
-16.1145987791183	0.514572246187233
-15.7216447554153	0.516672315759494
-14.1071236979492	0.517684444663854
-14.0575086474388	0.518898291882135
-16.0567474587609	0.518930855436258
-13.9434817719698	0.523375138606677
-13.9200189394169	0.524868181095962
-13.7667599466324	0.526181308835982
-15.3256964082843	0.532038757749172
-14.0545405437361	0.534583182989559
-14.3239838947507	0.537757498566882
-14.3092979307329	0.540516506322251
-16.2877696670714	0.541485625690047
-14.7002112117909	0.542297708999225
-15.0932798466682	0.542820195669476
-14.2827178722809	0.542893322929329
-14.1122184340264	0.546000588920504
-14.9383664580154	0.546079966422305
-13.8965041334611	0.547146389466401
-14.5238030812963	0.550822548700289
-15.1131126630817	0.551398757593832
-13.6840176247515	0.552081487079019
-13.9205119087225	0.553612315919232
-13.8869689305660	0.556185352952478
-14.3493655626465	0.557818470200864
-14.3765293614811	0.563266225380504
-14.9535473018265	0.564995584467830
-16.0074247882698	0.566808303182798
-16.0009972293487	0.569345825324900
-16.1002071574828	0.572552470270471
-15.8315105976164	0.575050894279166
-14.2200335880280	0.575119868322382
-16.0402835949467	0.575966673850881
-15.9593005595563	0.579529995983976
-14.1470722050333	0.579730991238779
-15.3136818971141	0.579932211818502
-14.3779751538770	0.584038115839754
-14.9402211718926	0.585288360858937
-16.2133808538312	0.585994430999239
-14.6470069399289	0.586429311003610
-14.3607927311872	0.587705015647824
-16.5216353175719	0.587886887916460
-13.8571412003671	0.594286370167753
-14.0821015176595	0.595649795663965
-14.4744620142993	0.596842458354481
-15.9372796792117	0.599626635647543
-14.2481119381950	0.601720352433820
-15.1934838884353	0.602010557985463
-16.3398912615853	0.602974571755056
-15.9467630275298	0.603174703146623
-16.3886013104383	0.603349176758086
-16.5370023870558	0.604585484587670
-13.8360807566725	0.607036195249952
-15.1081079234703	0.608588068967398
-16.6521493221389	0.609204502136205
-16.2459665622419	0.609517970841417
-14.2313718810920	0.610854814527026
-14.2806488069296	0.611753820935657
-16.3633055596932	0.612999996931430
-16.3323060546937	0.614917168486888
-16.4733095422725	0.616503761153781
-15.5128636235205	0.616554973288482
-15.1761778450859	0.616820650905243
-14.0616931849267	0.618379921664873
-16.4885342140702	0.620994528786181
-14.2336486200578	0.623121508138665
-14.0202093516354	0.623258962795910
-14.0820805781388	0.623470590009765
-16.1577489376558	0.624291009653225
-16.3895464075629	0.625308419194241
-16.4335183117892	0.628042263219890
-15.2656634402669	0.629901636194246
-14.2685834115197	0.630142052946243
-14.7783990474265	0.632119242229785
-16.1839349700146	0.633206577730115
-16.4829041410629	0.635407252659400
-15.4165976973821	0.637074917131377
-16.1208487054942	0.640347747219966
-16.8619226331525	0.641961191384803
-16.2734102496041	0.641976845699333
-14.8531291769558	0.642240056884672
-16.2185084380039	0.643697081050350
-14.6618420067710	0.643699960976516
-14.4544134571900	0.646004276554636
-14.0963534132004	0.646857905533040
-16.2936849749648	0.647715935405926
-16.1519227334315	0.649795367053408
-16.5223466007818	0.650077872414217
-14.0143250902494	0.650506216311902
-16.4357114135438	0.650666034433405
-14.3405800980311	0.651635768739816
-16.3812116183177	0.651658728608629
-15.9938186379984	0.653616615272821
-16.7742872037136	0.655992152640105
-16.3539435540940	0.656272363689883
-16.0903028229715	0.657478856522998
-16.2823792069085	0.657584384067312
-14.2824454030037	0.659769762757612
-16.7983284427100	0.661107746749951
-16.3000954134145	0.661575661209527
-17.0112844647264	0.662181834779333
-16.3124094795584	0.662196193639356
-14.3876540587299	0.667232445028461
-16.0103053554483	0.673261955818594
-14.3788131445927	0.673767193881795
-16.7907349073260	0.676071230605914
-16.0902707090120	0.677605281327696
-16.0581918509734	0.678664829721839
-16.5968517039743	0.679546466012424
-16.9840270943514	0.680516090063575
-15.7185760548148	0.680800559323197
-16.9624087711742	0.681385020803923
-16.2999990525347	0.681522710011054
-16.6400723715162	0.681935992570275
-16.4008973511255	0.682845932712671
-16.2577560593619	0.683149981348024
-16.1429303860441	0.683172359086610
-16.7938371228178	0.684764728459221
-16.3614228171542	0.684883447954914
-14.4445264827919	0.685520002412650
-16.1817420173309	0.686754944545709
-16.7012242071280	0.687028140732307
-17.0621886482722	0.687210906513230
-16.5948434848656	0.690530212218947
-14.1190689169083	0.691124733362267
-16.0943615399322	0.691899588804039
-17.1986388114216	0.693077523309685
-14.3521062659355	0.693165653740664
-16.4886728643351	0.694532019034831
-14.5131779803386	0.695935544609058
-14.0267178301557	0.697441030975864
-16.1887407975482	0.698212359577785
-16.7018722429231	0.698407642830121
-16.3681806916177	0.698615455745927
-14.4594066045999	0.699134123221084
-15.6687700846744	0.701304793977226
-16.9541442304001	0.702091791674208
-14.6536298470960	0.707544445861046
-16.1605899535483	0.708670484177549
-16.3975865821314	0.709170543061085
-14.2194465910998	0.709352947750823
-14.1682352317156	0.710279151473652
-16.9115670499200	0.712597789545625
-14.4180148404448	0.713750723255475
-16.2223762974363	0.718432064351027
-16.3064735438017	0.719372244009591
-16.2614815038484	0.719972518759680
-16.5061961115577	0.720597180003351
-16.8166974349449	0.721328805245093
-16.0971526556684	0.722602723022545
-15.9790489345445	0.723311675676247
-14.2162104900578	0.725377710790641
-16.8792695676544	0.726127666955160
-16.4866689383979	0.726829724958408
-16.7074444938866	0.730000436846056
-16.6163679584946	0.730800997243125
-16.5437549587782	0.731043898372650
-14.5257241024017	0.732547345222405
-16.4009781707373	0.733530651168741
-14.3192916189072	0.735146546540538
-16.4717916958328	0.736939890799230
-16.2000756940042	0.739575989494105
-14.6997424248656	0.739709590836347
-14.1170648012638	0.741331780055991
-14.5713194629434	0.742122047193880
-16.0198819756852	0.744231571024572
-16.1402864645746	0.744619475734109
-16.9456979000075	0.747660760072052
-16.6236096138799	0.749397984859647
-14.3182343470873	0.752224578234462
-16.4648094121451	0.753277049461516
-14.4962107970117	0.753641504549408
-16.8156619665560	0.755856777300382
-14.7251276699748	0.761012375256334
-16.3229485057307	0.761101222988557
-16.5417812222582	0.761943034231344
-16.2606371361312	0.766050982759748
-16.4393687547211	0.766439097518758
-16.3334375410110	0.766927401106516
-14.7796569520218	0.767402512754002
-16.0551520700538	0.768848565928437
-14.5969725326484	0.770864633960030
-16.5936153481916	0.771572038600847
-16.6232744772791	0.773704275541182
-16.1280237913214	0.774787876193396
-14.6794364723296	0.775244034787176
-16.8086486088393	0.776732852784168
-16.4577655111908	0.777085116503612
-14.7296930450154	0.777372806552695
-17.8532673824712	0.779486174692746
-16.8218697141095	0.779894494523030
-16.8559685935190	0.780533189486700
-16.6205647093907	0.782600395477232
-14.7571793289863	0.783893284475867
-16.4704271458903	0.784167839269275
-14.3635136093775	0.784303066865207
-16.5107065494718	0.785215363226685
-14.3721851159668	0.786153554124534
-16.2877084950015	0.788045831087242
-16.7554779534571	0.792300779595237
-16.8257949267257	0.794859859861598
-14.7387206212335	0.799353788320961
-16.5879602209689	0.804028346897623
-14.4173039195415	0.805479165916802
-16.0506688379956	0.805531566779183
-16.7162600232754	0.807276632059171
-17.0829705034890	0.808853985056571
-16.5884726456618	0.810171262312616
-16.5993019141596	0.811297161069300
-17.0697830342445	0.811763986891681
-14.5966626529879	0.814036536209094
-17.2847130305747	0.815344858936717
-16.3991579062003	0.816123950122792
-16.7816460926533	0.817070365602950
-16.7473932645985	0.817804553789468
-14.7555053836357	0.818510770991445
-16.6711786352337	0.818837783670579
-16.3226373151205	0.819119083176613
-14.3711534600061	0.820757708167078
-16.3983493230638	0.821467182723951
-16.9050030948039	0.822254263016682
-14.5876082517504	0.823945956188425
-16.8940057469349	0.824258508503788
-16.2569570323932	0.825533020226325
-16.6462657839600	0.826922415171566
-17.8499786998955	0.830774994989179
-14.5503525508677	0.831083070178786
-16.3976139616784	0.836749277570064
-17.1915857643420	0.836843047487369
-16.6783499452170	0.837235189279919
-17.1070557588900	0.841836014519911
-14.5885879347138	0.842363914271099
-17.2165839189941	0.843741442236610
-16.1846217441712	0.844287442383866
-14.9953214145971	0.845922875032484
-14.6850301528725	0.846188948534393
-16.0111064997753	0.847731150543998
-16.9262907663345	0.849110378152502
-16.7253384633073	0.850057738734692
-16.5842184729747	0.851007579293783
-16.4442036647653	0.852412960136762
-15.1779982728409	0.854112218469213
-17.2963865093316	0.855267153696379
-16.5066754213162	0.855517898511180
-17.2599586611632	0.863016323774654
-14.6335788785044	0.868176219525849
-17.0031407128388	0.868671262591566
-16.0177640719980	0.869073413451420
-16.7619291946621	0.869533003669893
-15.9698770432924	0.872097058231623
-16.2956292423853	0.872110668828842
-15.7024266842079	0.875508538291489
-16.8031494128217	0.876745275261785
-16.3933418300429	0.881358028082445
-14.9053148943595	0.882840563916665
-16.5246366095946	0.885079290208710
-17.1049507823986	0.886027644952574
-14.6114148984009	0.886056672883771
-16.7306862047521	0.887423699952081
-16.5673971831193	0.888026790296204
-16.1625944561739	0.890547576920440
-16.4531233518868	0.891651294098442
-15.3733971960312	0.894837653307358
-16.0148262229196	0.895037609475234
-16.5559488773800	0.895198344904155
-16.9048548571508	0.896016165474628
-16.3845665952144	0.897463005394898
-17.1853405974643	0.899484541606927
-16.1396329551848	0.901526253997650
-17.7388783684865	0.901884150820092
-16.1294566271928	0.902186778792161
-16.3430033340185	0.902567819033387
-14.9532271243979	0.904698829358128
-14.7172027136346	0.905759882435012
-14.7924970867361	0.909266563311519
-16.8032256873726	0.909354840314702
-16.6826473631483	0.909505746399471
-16.3981901768442	0.909841731805107
-14.1498044403692	0.911494974709715
-17.3165638708479	0.914347456840509
-15.1802589442692	0.915035513894658
-17.2181473096886	0.917199148494440
-16.4931175894649	0.917401175364480
-14.9780547210544	0.918043685736590
-16.7537109403106	0.920322347827427
-16.8376957579446	0.920774314511262
-16.4848193804500	0.921650840422372
-16.6882063339911	0.922727361081400
-17.2297102010001	0.925604456073714
-17.3366496712885	0.928178474689756
-15.8590656538374	0.930340965258588
-15.2650331844200	0.931606498222225
-16.8807052919644	0.934376235139500
-16.8808650466573	0.935094877833676
-14.8672664446442	0.937870530798843
-17.8766128901919	0.940693466988520
-16.0023488716140	0.940789021536896
-16.3187981114611	0.942464789747114
-17.1048816950163	0.942641905063041
-15.9644416074197	0.947342746156958
-16.3429936020194	0.959617918422332
-16.6442430082924	0.962378090791380
-14.9803314481347	0.968113146663629
-14.9973638663026	0.969239095500744
-15.0519813167567	0.970052150910853
-16.1060266166281	0.972552504584480
-16.2415678265867	0.975223355398082
-16.5882346908206	0.977814775892841
-15.1783265965920	0.984230329846135
-16.7352953403977	0.986381026332878
-16.3495975225990	0.988825646655682
-16.2640142614883	0.991347206331170
-15.5835839118975	0.991695473752281
-15.7393207457140	0.992906539465779
-16.1576046918723	0.996920250464787
-16.8078883554636	0.999563930802991
-15.1657266893648	0.999803271640449
-17.6581160216156	1.00722513090956
-16.8473167756424	1.00934178913935
-16.1144351780585	1.01070820545116
-17.0497847991539	1.01165992257274
-16.0792333827737	1.01248128672050
-17.7495777278333	1.01270384838695
-16.1486099182259	1.01544456852393
-17.4913401902664	1.01742311736624
-16.7173702856453	1.02050258529134
-16.8044762371895	1.02136269249866
-15.1334686988318	1.02184450858024
-16.1796332700814	1.02427027412647
-16.8907202592691	1.02461052272697
-16.2134434288897	1.02989409164844
-16.9505691702733	1.02995130120774
-15.4436741186733	1.03258880655625
-16.2071468339788	1.03729008850243
-16.4829198939873	1.03887016452963
-16.9999855878044	1.04929709270494
-15.5704397770161	1.05042096966699
-16.7861715803484	1.05431525968437
-16.1419993167139	1.05603207639959
-16.1816627437164	1.05638314726271
-17.7564672970182	1.05929290429258
-16.1472280352301	1.06523601432214
-15.7989984030917	1.06584052953479
-16.9741715166053	1.07119067907945
-16.4962537518024	1.07237247365791
-17.7676300113766	1.07270136220764
-16.4234760426631	1.07674610953858
-16.3993415995393	1.08169383238260
-17.1487649343752	1.08934165044337
-17.1640696668133	1.09203007821389
-17.9464395316208	1.09341014795370
-17.8852249446115	1.09423500111234
-16.8491641157556	1.09598746641815
-14.2278114100865	1.09967757302436
-17.8201067010667	1.10078032584174
-18.3624124122172	1.10122149723559
-16.0860576690502	1.10155082011052
-16.5183951608461	1.10164691839259
-15.1793017596877	1.10565127078823
-17.8323852899441	1.10646507700878
-17.8802761254759	1.10890219635860
-15.9060040049254	1.11354736171257
-18.2854838251880	1.11918162538312
-17.7266572464418	1.13668311469923
-17.4507539727009	1.13822868634435
-16.4709653659521	1.14239930637425
-16.8830640988717	1.14602757205915
-17.2898290110000	1.14663663249556
-16.5651037669128	1.14709728803791
-15.2951711402702	1.14732039190094
-17.1014663513928	1.14968310975474
-17.8281513395950	1.15041736330017
-15.3329947529193	1.15276306554907
-17.5196100566549	1.15415769854351
-17.1769034745047	1.15997036406432
-15.8580091974931	1.16049456523916
-16.4281186880508	1.16156902916822
-18.3604566761590	1.16596658440962
-17.3501170425267	1.16692496487470
-17.8557171182870	1.16934155422755
-16.8680258285634	1.16946983315375
-15.6342517643242	1.16972225069649
-17.1477023448424	1.17190338838331
-17.4273336918911	1.17774707663714
-15.5781838880789	1.17867251329192
-17.1099909758982	1.17917468903148
-16.1846973704441	1.17934221004257
-15.5132395887533	1.17977205135834
-18.0031687971252	1.18062385399158
-17.0151768665770	1.18424718097080
-17.9963448870205	1.18619451340130
-17.4015768818337	1.18682641214800
-16.7322417302731	1.18774365452088
-16.6200952811445	1.18843729449467
-16.3333338635321	1.19133749288000
-16.8241238853450	1.19287889748508
-16.8001037829584	1.19302449751472
-17.4970219143703	1.19355317759734
-18.1959051337045	1.20055474731682
-15.9541542298816	1.20375081817910
-18.2092218412037	1.20826407499174
-17.8417078479475	1.20889404696167
-18.5948352361161	1.21011817205936
-16.4688148869917	1.21142071297501
-17.7450900834599	1.21330233096683
-16.4555210808237	1.22433121239987
-16.0145368616504	1.22979205292650
-17.5818389409385	1.23869695763676
-17.8017928366374	1.23897348409424
-17.2116314835747	1.24397657238408
-16.5265226633896	1.24574046913748
-15.7361249135676	1.24850368278797
-15.4991772780475	1.24890931115202
-18.7207855592178	1.25085150987016
-17.6227889475430	1.25418064614103
-18.5745670981057	1.25503103966630
-18.3790921922644	1.25537470453151
-18.0630677907017	1.26339290163550
-17.9292480861304	1.26354473312415
-15.6738690826356	1.26460612037563
-17.4914720883840	1.26506479758675
-15.5655471894767	1.26878638381628
-17.5004552180454	1.26917002485661
-18.3504599047796	1.27107497448183
-16.9529760024570	1.27135063251380
-17.8882839299107	1.27579049264839
-15.6558043044252	1.27845184215893
-16.7095169200435	1.28153348849837
-18.7513916180797	1.28299621770081
-18.2328103517314	1.29516337162663
-17.1071706240388	1.29553654786028
-17.6421331141426	1.30408211860485
-17.0166994831854	1.30836481617681
-17.1190468142488	1.30851438455408
-16.6396496029879	1.31371078848246
-17.1236938459488	1.31371389467843
-16.0124162277486	1.31402004185217
-18.5708854458814	1.31432214257511
-16.9128508557917	1.32102066420243
-17.0503429552909	1.32132214655677
-17.6756712415626	1.32159792230849
-16.9194489149215	1.32200412825826
-18.3881255753010	1.32668905022551
-16.1908303080111	1.33796696283540
-18.5813469734143	1.33932477461684
-17.0387805047743	1.34024253741072
-18.5258632611395	1.34411477438591
-17.3932879544824	1.34494690422667
-15.6208716522733	1.34666121288945
-17.3963250620204	1.35145555241303
-17.5584818755214	1.35345457931160
-17.0627891821850	1.35538561903508
-15.6803967013680	1.35803182392653
-18.4664970398568	1.36499883181465
-18.1715468956678	1.36666983093098
-18.5900309975167	1.36854182630844
-17.0035578874168	1.36900757725636
-18.0438554586072	1.37129908787877
-18.3205474795917	1.37347615130425
-17.5499013220148	1.37485851276210
-16.0880763757598	1.37719470748307
-18.3250134138585	1.37722813297016
-17.1624768351810	1.37890137054906
-16.1121225640363	1.37938422198846
-18.6868713478206	1.38044550105490
-17.4264315070852	1.38234130696346
-17.3746387692379	1.38463408304186
-17.8516399851038	1.38534108276221
-19.2456680512783	1.38638624917820
-17.0603951325512	1.38710658541320
-18.7154706170616	1.39010452547497
-18.3175278457654	1.39209201358435
-16.9199435238735	1.39536718529536
-16.2757592781211	1.39696646612338
-15.9162695890404	1.40176418171816
-18.4335550899659	1.41417626039990
-16.4113724813556	1.41458754681344
-17.4871594648103	1.41580191934951
-17.4622529274833	1.41621428245244
-16.0996498896268	1.41673722594910
-18.3702143535778	1.41785366932842
-15.8885158182345	1.41833401802196
-17.3930099135653	1.42131855334653
-17.3489712837645	1.42201936388041
-18.7917961293697	1.42284052405552
-17.3358031615662	1.43113242514542
-16.3919167397124	1.43773402283553
-17.9713197807911	1.44211412200197
-17.4395721195431	1.44573121168815
-16.4263846880257	1.44837703885628
-17.3533784633018	1.44960007419157
-17.0226661584994	1.46600257151157
-17.0936274485516	1.47244673661766
-17.6005910720791	1.48211388279953
-17.3026094992612	1.48617215591614
-18.6245216103653	1.48797471318750
-17.8063023873543	1.48976220117169
-16.4289376837353	1.49817481695309
-17.9124311170867	1.50443185842556
-17.0535543157789	1.50459881276466
-17.4134984497492	1.50577467604335
-17.2589582430181	1.50627016014240
-17.5385256145282	1.51263184166935
-17.4337760290218	1.51526814822077
-17.1512040307517	1.51871424994424
-17.9127351631660	1.52457537369299
-16.4529946535537	1.52732338135230
-17.1734103186527	1.52870082369251
-17.1052104939837	1.53299977628061
-17.6314448481607	1.54678027675193
-16.4776695824414	1.54925210959691
-17.2076795302492	1.54942399565416
-17.4160096570345	1.55318570992631
-17.7324094703368	1.55573836468137
-17.8351872235234	1.56721911316140
-17.3286133410723	1.56972193764164
-18.0188230155228	1.57439095264260
-16.6623046290726	1.57581544157836
-17.1527688035635	1.57613197373292
-16.7263634412182	1.58198422485163
-17.0846917625006	1.59006570297384
-17.4208625094987	1.59477307236593
-17.2437788018996	1.59531037973679
-17.8876517850481	1.59614503376720
-17.8460295984665	1.59733115166169
-16.8970894921157	1.59795726401011
-17.0091231599890	1.60083177192096
-16.6646523987785	1.60585668248892
-17.1807958941694	1.61410159717099
-16.9057499996215	1.62199766716044
-18.0466376996605	1.63110908672115
-17.7622429681125	1.63372158473533
-17.0622504531338	1.63421387782893
-18.0234237352917	1.63821134275995
-17.5835334605161	1.64041930897507
-17.3901296778974	1.64227480675632
-17.7424048193243	1.64835824883028
-17.1058320920137	1.64858979932859
-16.7740346951753	1.64894762075012
-17.5462758433554	1.65230768845715
-17.4780415901800	1.65236703485334
-17.3711175971654	1.65316825946387
-17.0495949373602	1.65340671603280
-17.9207000713347	1.65527933088606
-17.6910405417692	1.65720453303925
-18.4638141997567	1.65947994704704
-17.2528444222787	1.66279809575228
-16.5405142241276	1.66293886740207
-17.9679750994772	1.66306956360147
-17.1659683801286	1.66483471149757
-16.9448603491669	1.66593537037356
-17.2057208531642	1.67614589385631
-17.4994472976982	1.68938642849101
-17.9516797054261	1.69000691356392
-17.6393439757776	1.69080357879021
-17.1305595700302	1.69369872916422
-17.3004945929787	1.69825272928172
-17.4882825102962	1.71286101748358
-16.7259026542363	1.73773511193726
-17.0625438648813	1.73915967967132
-18.0409034466785	1.74488667834159
-16.9070136844397	1.74746958570681
-16.9162525564936	1.74879060155900
-17.1237596573078	1.75543840642134
-17.4956876431420	1.75654645625093
-17.7000624998442	1.76719169267806
-18.0492581456420	1.76880462134300
-18.0205078851479	1.76967314747991
-17.2080098697245	1.77256373181596
-17.1433027990109	1.77401814674081
-18.8203216141691	1.77573234963849
-18.4471952874492	1.77865097241421
-17.7160053158381	1.79290980725131
-17.8276837778361	1.79499940981681
-17.3040427024272	1.80065975039489
-17.7833940799745	1.80211130005546
-18.9117481885922	1.81409571898404
-17.4353719973480	1.81448799284930
-17.6481366580224	1.81710595284889
-17.6002316784232	1.81793593089764
-16.8614272394477	1.82518419771895
-17.5972246524047	1.83168174187539
-17.0956895437718	1.83346959549082
-17.7721306023445	1.83447014543674
-17.0278894393603	1.84003988735749
-17.4296668329980	1.84057507518759
-17.9571194586631	1.85233891826421
-17.6960297462454	1.85942978636901
-18.0463730142452	1.86902831892390
-18.2990233615657	1.87085008886266
-17.4738081802659	1.87571229402085
-17.3257796450011	1.87791959613586
-17.5596114733278	1.90529146450843
-17.7334896798388	1.90613802942539
-18.7297879610677	1.90967620832535
-17.7924887162826	1.92103114091247
-17.3916459986952	1.92658368173048
-17.4108452807815	1.92667566099683
-17.5778801109082	1.93726280995917
-17.0075438927028	1.94241523440549
-17.2394104591487	1.94449341001831
-17.8278337684116	1.95268509282767
-18.1532756280195	1.96408949952330
-17.7165427263218	1.96895068751758
-17.7340324907100	1.97178993249552
-17.7892381637873	1.97603733173760
-17.5735433674472	1.98804628190849
-17.1591647201942	1.98952611324716
-17.4033034743598	1.99664404400877
-17.8792814089278	1.99682288697184
-18.9218339529828	1.99748399611231
-18.2880540530910	1.99812342510827
-17.9504141697310	2.00272333668099
-17.1613779337182	2.00340450599765
-18.0496868354363	2.00990059129747
-17.8234501933871	2.02235220837957
-17.8619306102156	2.02292888475803
-17.7581297947957	2.02532769202137
-17.2657650628193	2.04147131906383
-18.6670735838151	2.05899159686343
-17.8478223593671	2.07049678857105
-17.4237017138307	2.07361570046718
-17.8405414985041	2.07501957342848
-19.0989962508524	2.07519892166774
-18.0807968769184	2.07979007121541
-19.3379889256997	2.08206644385890
-18.8849478607790	2.08345716045886
-17.6355755167910	2.08665999823255
-17.9541917247880	2.10500443998891
-17.8067575714299	2.11157470832868
-18.0890000535256	2.11312238403280
-17.7590579328706	2.11370805267612
-18.4237928610067	2.12218928265946
-18.6363612423905	2.12336625455173
-17.8664524220066	2.13259063045702
-19.5037896703057	2.13537013216037
-18.4274975980255	2.14115678572969
-17.7588230189284	2.14116570694198
-18.1169943123710	2.17936503811018
-17.8216617972028	2.19014989669689
-18.9820397387993	2.19287922063893
-18.1428747680935	2.19651238497187
-18.3514900060633	2.21155128829006
-18.2810642255043	2.26624101841078
-18.1354945766637	2.28526763665010
-18.0171889467414	2.29251705901672
-18.4534680012763	2.30070334479741
-18.2078145078485	2.31086025530138
-18.0575794598770	2.37112632521446
-18.1929949428678	2.38676764669786
-19.4905324044040	2.41105338778137
-19.0571809086352	2.41151727395933
-19.0921338164078	2.45194001969862
-18.8182472536853	2.48727920577605
-19.4798698273318	2.49210259517400
-19.0973746586231	2.50219620747902
-19.8397409615386	2.50879277352543
-19.1685082293956	2.55314232717936
-19.0165808177102	2.58255198552475
-19.0620932570217	2.62033826177219
-19.3841078471800	2.63067679291704
-20.2407310044943	2.66984158273892
-19.2110647597761	2.77039743145436
-19.8326641896518	2.77137430454027
-19.5810488846930	2.80060712230209
-20.2121650664691	2.83943365110791
-20.3028391157940	2.85027748636705
-20.3577384424816	2.98728264130797
-19.9796291933218	3.03771884048992
-20.4914146060592	3.04663969216002
-20.3800935530917	3.10875024609721
-20.1150694141790	3.11615043342700
-19.5650280756590	3.12280522737153
-20.5715239098147	3.14375695096628
-20.2090275352227	3.32489667146413

==> txtData/CorrelationData_NormalizedPower.txt <==
-0.202174927499788	0.0812411477376706
-0.206985609324458	0.0833822241106243
-0.205754939589834	0.0834767141529302
-0.208846678427664	0.0841221950006986
-0.216235900260526	0.0847641864306021
-0.218613863831595	0.0848231861133082
-0.233350181806216	0.0871818576097383
-0.220158180370286	0.0880108086919895
-0.220986886106336	0.0900075426809774
-0.227049329821906	0.0914687198408943
-0.237228042980355	0.0915619919262114
-0.244026493869194	0.0918467206373528
-0.237432182601283	0.0920886603842970
-0.231518020034705	0.0922470607601795
-0.234818925978337	0.0925684261002281
-0.237522443788351	0.0925947575031200
-0.232645698051087	0.0928220456839679
-0.241986257632660	0.0929894479024012
-0.247198363894329	0.0934401707269481
-0.246975597105507	0.0941808627826191
-0.254392785783307	0.0943551172462782
-0.240349609609695	0.0950036878288503
-0.255011858981552	0.0951347403959127
-0.244059600936651	0.0955497033368995
-0.234504363762936	0.0959845621871713
-0.244180438141967	0.0963514320184285
-0.239043415887362	0.0963624103107019
-0.247053797777449	0.0965433092746915
-0.250359281708527	0.0968232583293207
-0.253679112908597	0.0968241639030115
-0.248165745439396	0.0971927564988606
-0.256437789286839	0.0972506592624208
-0.249525012732794	0.0975293057294172
-0.245114846747200	0.0975536964834325
-0.250645978944598	0.0977012339179966
-0.246010419400580	0.0977085022285662
-0.259938226930385	0.0980028212111803
-0.244456391206901	0.0982132174176609
-0.247387611989459	0.0982239124269080
-0.244792969841985	0.0983981265402663
-0.259072580285244	0.0988864803329288
-0.265323321309305	0.0990435119375377
-0.253679244047406	0.0991673283689482
-0.250161403657947	0.0995095184616417
-0.250497620131697	0.0996006944269187
-0.241018918932258	0.0996176841827828
-0.263131246820140	0.0996327889123103
-0.244450104005384	0.0998551134031922
-0.261677706685311	0.0998556908979233
-0.249004446594605	0.0999275984674295
-0.243832637368838	0.0999754610254429
-0.252164257500842	0.0999859022810801
-0.256618266956842	0.100146497557595
-0.253769937203589	0.100203016555257
-0.261069313288567	0.100685410890937
-0.271178478262639	0.102067817307359
-0.257973617504216	0.102762666263981
-0.263003095702890	0.103024137860151
-0.306864145248115	0.103176687478807
-0.251186278100589	0.103358578149799
-0.264689408576072	0.103637508164671
-0.286618991049783	0.104487009631184
-0.261935145801632	0.104792119124660
-0.269450089077332	0.105006920107061
-0.274019883913386	0.105327615697382
-0.269757613689310	0.105890412656714
-0.265910072713711	0.106122483728698
-0.276689434308622	0.106393193971243
-0.270239810771904	0.106431464341890
-0.261985273884244	0.106553144229045
-0.281166761547173	0.106587079984364
-0.264776894487772	0.106588252573875
-0.282403388073977	0.106633083597919
-0.285684329235023	0.106925194989656
-0.267672978470012	0.107182498546384
-0.274004187545430	0.107541997081447
-0.273495212921101	0.107579479949625
-0.271731535683048	0.107741283327790
-0.299938819077282	0.107877084740900
-0.265004029659303	0.108127306625492
-0.268122211552457	0.108301081712327
-0.290676817269316	0.108533502250010
-0.295501300713754	0.108680884683758
-0.274985443268470	0.108950559479238
-0.274538447641933	0.109077405990255
-0.296837026057874	0.109135555547032
-0.277328977190450	0.109240937450994
-0.277949577174733	0.109250937372024
-0.269595925310989	0.109351889392347
-0.273329825110225	0.109435016205798
-0.266073031719366	0.109506923811232
-0.278818505297360	0.109526280422418
-0.277928443152311	0.109702191070330
-0.277033239897359	0.109756228172074
-0.281483989873524	0.110221193423061
-0.285337954345424	0.110362915379843
-0.280217866831256	0.110416482461632
-0.277805527255693	0.110494381047075
-0.279477150230430	0.110508678282927
-0.288688733949487	0.110624969799882
-0.269387162288939	0.110789535644274
-0.286291583707637	0.110906836462919
-0.292608728877438	0.110956298632368
-0.280488057444736	0.110984630389271
-0.289450122464298	0.111179254223464
-0.293153823034486	0.111237547670790
-0.277299396738360	0.111414937711112
-0.317236117203207	0.111606110747091
-0.285691917901317	0.111632584505681
-0.275347060427263	0.111634971740391
-0.280412754874731	0.111680549397862
-0.280023596943926	0.111813249718577
-0.292265779331783	0.111836895522620
-0.291022324089878	0.112401475220515
-0.281247574413730	0.112408848627602
-0.279621531239475	0.112409430218664
-0.312059691117160	0.112547081629030
-0.279360287234225	0.112562148174920
-0.281124453683488	0.112590463059140
-0.281148030694610	0.112612379078798
-0.286083854451955	0.112615743587756
-0.273251596748234	0.112990098222508
-0.287265807573680	0.112993341882858
-0.306675580890405	0.113012873580280
-0.286124755068043	0.113142927294305
-0.281722761241136	0.113486757672140
-0.283500194741216	0.113581829941631
-0.308577993954394	0.113707110591816
-0.290106928049058	0.113717909245147
-0.306305041913786	0.113742793707594
-0.287535100255265	0.113801425241811
-0.286536640576736	0.113913119553393
-0.280032922614602	0.113936722492021
-0.295854539755968	0.113979109010055
-0.380380911820646	0.113997811457791
-0.295062607210493	0.114566655213946
-0.297907917922309	0.114579446165674
-0.288852416086811	0.114870828072978
-0.297475915676135	0.114938772612485
-0.295268600115070	0.115122119307016
-0.296102604963798	0.115255325904041
-0.303008911820213	0.115313566933848
-0.288555810050790	0.115368210081926
-0.292718106061754	0.115489339255115
-0.289907677343185	0.115539262627111
-0.298819699192832	0.115716622489553
-0.294540130590814	0.115941954516599
-0.292174008677380	0.115988929598065
-0.285436534633233	0.116026856457535
-0.284616549495590	0.116222319388157
-0.299404936840776	0.116292497839450
-0.302731021066186	0.116482440500509
-0.286146092682772	0.116711206866942
-0.289361611554955	0.116805725017551
-0.302962487143657	0.117092316512784
-0.278718370783044	0.117248934250532
-0.304211583625051	0.117457523809922
-0.292920891750241	0.118230688649504
-0.293350204732710	0.118376949890881
-0.307789129604067	0.118452532763624
-0.290351688970531	0.118729728408077
-0.294491525145840	0.118856454163221
-0.307702677470414	0.118863547826193
-0.309308448186358	0.119010528074846
-0.294895529633503	0.119327113838060
-0.289594817267179	0.119384881106802
-0.313433073948418	0.119751434488927
-0.327014074554834	0.119857395945181
-0.310797987054580	0.120173374265457
-0.309627840803015	0.120284972557823
-0.304374170134229	0.120401706401856
-0.288607923266197	0.120620001115080
-0.303869218301323	0.121379157362688
-0.305235687480105	0.121399043154806
-0.299955558475441	0.121426323106733
-0.296897038817570	0.121471779944954
-0.292173845404124	0.121479720106674
-0.297873923246329	0.121981152295731
-0.294755818231541	0.122000626184435
-0.291366621712934	0.122009414129160
-0.298450841465915	0.122235268571225
-0.308977208736326	0.122539548705059
-0.320090276290027	0.122689246627408
-0.345182370663848	0.122734653759992
-0.323664808189126	0.122922025493932
-0.306892851363970	0.123090462849797
-0.319675953299363	0.123189125698897
-0.375934711766777	0.123287025508821
-0.291091813011691	0.123390559158298
-0.329326099343850	0.123494626355432
-0.297119592695009	0.123802269489813
-0.305607637794542	0.123818707996121
-0.343724755746311	0.124212052897687
-0.301848390115373	0.124340767485205
-0.331458847717320	0.124641663569253
-0.299072319777146	0.124834665125485
-0.320250174726424	0.124884566597176
-0.310010060933721	0.125183792907729
-0.321085125168390	0.125873207994787
-0.312753767163527	0.126115964944724
-0.297700015763491	0.126119375643890
-0.334780523006633	0.126149375357206
-0.319438188143416	0.126155938031493
-0.303878879244110	0.126392179049499
-0.320550338966604	0.126652955781796
-0.315090372589073	0.126852600103790
-0.298500104084627	0.126866599571644
-0.306708179660715	0.127079096880946
-0.310320395766988	0.127192029439295
-0.325761609520699	0.127475329573703
-0.309059718595513	0.127523052600835
-0.322167000438678	0.127536290608086
-0.319388101044600	0.127809608146273
-0.315732091509745	0.127821744606562
-0.326721183231539	0.127978534237034
-0.310100190452755	0.128315747778135
-0.310935338673322	0.128371205961235
-0.317878320995876	0.128573881794906
-0.325523533289415	0.128944921321129
-0.320062843798746	0.128951063826918
-0.319703158091381	0.128963274851403
-0.310224306892028	0.129078323270021
-0.316714101611798	0.129279106342961
-0.317407628877667	0.129638606599882
-0.319784620799714	0.130138765449600
-0.315799398775667	0.130161753323711
-0.354474840191575	0.130302415094870
-0.328160418337540	0.130701688243027
-0.322619090409731	0.130873249071964
-0.331799932454695	0.130888879896306
-0.321807085747789	0.130951966209759
-0.311231631509022	0.131221841913375
-0.325371821156080	0.131275606810245
-0.325563200201449	0.131411555136698
-0.316963679839958	0.131473473664498
-0.312984031976650	0.131610002229856
-0.340502496040300	0.131959706173598
-0.325373983802915	0.131962888218744
-0.338524690966772	0.132075756695275
-0.329921893471244	0.132099740494407
-0.323316007840298	0.132266276315400
-0.332857044380744	0.132293797618346
-0.332154469859457	0.133185328157941
-0.328399186407152	0.133579750912436
-0.320945589379193	0.133582637910085
-0.320494686974663	0.133677988194426
-0.317384073583728	0.133798977016374
-0.332104701559436	0.134099593170251
-0.329791700175495	0.134164836764659
-0.327702909517139	0.134170333440216
-0.320872695223906	0.134206261933836
-0.332082234146406	0.134330629053017
-0.328497140728519	0.134336900050301
-0.328570310988174	0.134582426767744
-0.356172018536802	0.134610140583956
-0.339453459144535	0.134645301403543
-0.340969291706713	0.134739710121508
-0.393702188913649	0.134820104635274
-0.343863494228122	0.134830960927915
-0.332064683157244	0.134881822820726
-0.326802566698318	0.134906515110244
-0.340966599499135	0.135189977927141
-0.354017647210679	0.135250595827276
-0.306729924658085	0.135594953624125
-0.339434597828308	0.135643416287176
-0.329721222017964	0.135657553650672
-0.329416051193546	0.135827035784639
-0.348552575450828	0.135833530842715
-0.329638585533578	0.136213095477819
-0.336461926816049	0.136394101734358
-0.342068403222651	0.136460723929218
-0.335945212672527	0.136608558073201
-0.332843574575182	0.136770566473913
-0.338193727381935	0.136811628176452
-0.345801220767121	0.137304342964695
-0.343762253159888	0.137431292775258
-0.339199398811561	0.137515713679188
-0.328051407899162	0.137660332749386
-0.338629136459534	0.137829735610534
-0.313575682794955	0.137890105026420
-0.355395066184900	0.137908033303159
-0.337799329863982	0.137984491099528
-0.455747381195632	0.138010892656528
-0.362815726482558	0.138142453566850
-0.364426123939841	0.138338240610741
-0.324606439463576	0.138372572447775
-0.341117197270450	0.138570440876939
-0.346914065724636	0.138576843594714
-0.336103338883939	0.138837494540578
-0.332640193048154	0.138950058092440
-0.341458494209828	0.139181646762997
-0.358717128101374	0.139312317368881
-0.325676743865298	0.139503308217107
-0.354508566185686	0.139534367595795
-0.341555206995764	0.139583409054450
-0.363408828911589	0.139722999882290
-0.335687061039519	0.139753464541121
-0.335055418578264	0.139795156131857
-0.337463726233005	0.139870685185931
-0.341773682027809	0.139961527471274
-0.335419084299961	0.139984526001508
-0.333064368538813	0.140225648604686
-0.342143567272820	0.140285939994501
-0.367016995454494	0.140305106210482
-0.352067120019744	0.140333053088073
-0.321502228632029	0.140749880607726
-0.348347425259723	0.140910521630060
-0.354406048777696	0.141029620038147
-0.361640916639714	0.141037582752191
-0.354007904723815	0.141171737582097
-0.448622318235798	0.141272105387296
-0.343614311756407	0.141347946965377
-0.342500248683427	0.141439630904634
-0.332535845740017	0.141536020901793
-0.326605120213607	0.141560396391923
-0.361781422170712	0.141870350885677
-0.353862640335581	0.142037141630858
-0.438661351291421	0.142080497634304
-0.355063571336406	0.142171737251382
-0.336410479346960	0.142296738254077
-0.346291374219145	0.142337585156746
-0.352609581510968	0.142455987248333
-0.367118708967123	0.142496166124912
-0.348533762150266	0.142731705229285
-0.350908623298942	0.142780501409385
-0.362495232681583	0.142819616011440
-0.348411786890380	0.142828164324265
-0.374331663192251	0.143033960049278
-0.344419479336254	0.143039146602477
-0.348108264112851	0.143085157749193
-0.364182343275967	0.143336444153891
-0.341489801654126	0.143557416568626
-0.366407805535056	0.143568576814107
-0.358779973581969	0.143600824429740
-0.409206570388289	0.143626760711421
-0.349622945733724	0.143658263879883
-0.338151466778571	0.143685158647700
-0.350088235526747	0.143924545929290
-0.347885743256543	0.144045274103025
-0.362614855666732	0.144070421123921
-0.359623412608641	0.144587072346776
-0.358500472066150	0.144680088249852
-0.348636849599833	0.144874114210566
-0.352716619565651	0.144892856162698
-0.362660829099679	0.144983846407969
-0.496263997594797	0.145020661163376
-0.359986427594281	0.145476308768743
-0.353693651968242	0.145487316214312
-0.345080080192271	0.145724728464991
-0.355368081620585	0.145923257266356
-0.345537669459199	0.146005439413818
-0.371341110133909	0.146296176516251
-0.360733280096959	0.146600136915411
-0.502280818597165	0.146664868800269
-0.384729078702824	0.146690684150659
-0.409183195081912	0.146767175335951
-0.352349399029969	0.146881350038927
-0.367557211120185	0.146905804139190
-0.376065025657418	0.147046975768005
-0.365841995089368	0.147108266974756
-0.358367815430211	0.147270858008072
-0.378960618647581	0.147344384495598
-0.374113062300652	0.147436175838815
-0.365638847671030	0.147622372090288
-0.365972598326895	0.147676075210061
-0.380363410237045	0.147896573215397
-0.367481226897422	0.148066172542764
-0.366467857281493	0.148295547036949
-0.376324004584652	0.148414314793518
-0.362532873248376	0.148430135156325
-0.387328103574305	0.148436713531115
-0.454620678565014	0.148522150854842
-0.371963774907531	0.148529541338574
-0.347581475892396	0.148641284657177
-0.365401877872224	0.149001296235899
-0.374059094149482	0.149173561920906
-0.436016165969470	0.149210213388353
-0.373362861714849	0.149214833633970
-0.372844981975975	0.149540124550758
-0.353913239632572	0.149543933265926
-0.374243124017469	0.149584149076496
-0.361289434733075	0.149721847043552
-0.357238693543021	0.149734441102386
-0.383893336020025	0.149902995202950
-0.363166486460515	0.149930033060428
-0.360985550451050	0.149958813166114
-0.363178011960627	0.150137578719252
-0.368466578180439	0.150176278810984
-0.352872033151939	0.150198865497983
-0.352997227421256	0.150331054531491
-0.367956767208202	0.150375993906826
-0.386177084690441	0.150422522656611
-0.366234277996457	0.150445884655027
-0.357902539323756	0.150475435264012
-0.386112641914588	0.150476725015338
-0.367982741513286	0.150521597460142
-0.390732189445369	0.150831841558162
-0.370798547569501	0.150927952894779
-0.363029603851998	0.150989469488220
-0.364486376870337	0.150998427087428
-0.379177693147344	0.151124902987697
-0.365460154068673	0.151159956755944
-0.371180174300213	0.151395581890921
-0.371855464779847	0.151428489968334
-0.354883096049539	0.151484019451356
-0.369222778367320	0.151612816782559
-0.379116004665504	0.151625202297819
-0.360149846883567	0.151881550380264
-0.375685533479886	0.152155503764562
-0.382046278028093	0.152292532267145
-0.382011494419448	0.152307955847661
-0.371763102490104	0.152498137153293
-0.364062329306954	0.152829968177612
-0.372531359043438	0.152933748167282
-0.392687545380029	0.153206036156164
-0.373252978940599	0.153338296795677
-0.367827938244382	0.153561489589359
-0.370781499443326	0.153703027682883
-0.397026741897337	0.153714679724350
-0.374843540798996	0.153878463308754
-0.374191811602685	0.154416882029940
-0.373071744350225	0.154747454593758
-0.371998062833141	0.154847686995310
-0.374229479879217	0.155020349925479
-0.380038635642467	0.155182055428519
-0.359407169221390	0.155197635149509
-0.346501149494899	0.155199225451514
-0.409333522501975	0.155304597874888
-0.385727153009172	0.155459471389133
-0.367704755578345	0.155525461854815
-0.394633642963556	0.155675094071581
-0.387389575629226	0.155763623290013
-0.399906593073400	0.155850868293900
-0.387405087644926	0.155853510721104
-0.378572356699690	0.155933627838544
-0.378302412821276	0.155941743873603
-0.405892103639355	0.155980298514588
-0.396189437888756	0.156017719578312
-0.379646513850223	0.156229500742809
-0.392903993713437	0.156308335152678
-0.368853032837428	0.156325899104345
-0.382919791092873	0.156382573910355
-0.398434541901303	0.156408355254358
-0.392473144181269	0.156437710862172
-0.483185707261779	0.156805725791156
-0.391765199747579	0.157121563625771
-0.382326478392595	0.157147430682327
-0.365982445886230	0.157150796427158
-0.386788342928739	0.157290613604351
-0.385826548526970	0.157315895126368
-0.394479305003898	0.157318266585712
-0.405726936553698	0.157369873323322
-0.390585827231143	0.157810328777427
-0.595856713354134	0.157936814743849
-0.402216874367444	0.158032985219641
-0.372578050640948	0.158115852600469
-0.400202702352263	0.158117468470194
-0.385663709070463	0.158408682804664
-0.391521472037827	0.158430817494151
-0.392717441042254	0.158468780966991
-0.399115754581471	0.158577112826195
-0.377245953054685	0.158925497880774
-0.421998309016955	0.158984536674439
-0.382730423972713	0.159262941326821
-0.383151256325023	0.159404953747701
-0.469116500985281	0.159775682988982
-0.401643727329705	0.159881062748507
-0.392858394253495	0.160205916821175
-0.386669747925732	0.160225138396182
-0.398913516265384	0.160465571405468
-0.380173327881117	0.160650583086772
-0.405785451563365	0.160699136196739
-0.396449472701690	0.160847718105753
-0.424899726980630	0.161413397084198
-0.393382151363029	0.161605950159412
-0.375857846919336	0.161669863850489
-0.396728820265709	0.161963430116054
-0.384101270677214	0.161963819664134
-0.426433005773972	0.162295603907400
-0.391017885308202	0.162313935152657
-0.397163893685185	0.162354770986703
-0.402050404701017	0.162561510869135
-0.392778218988219	0.162840431328094
-0.394026792278325	0.163019223599779
-0.408707899368447	0.163106341899634
-0.395938502465190	0.163130782232018
-0.396019531623975	0.163235890293035
-0.389399862572093	0.163240476936596
-0.403471651055039	0.163347481417869
-0.396422138184216	0.163527378958784
-0.388150774211347	0.163572769474310
-0.379881984077431	0.163660874002965
-0.410798064623946	0.163899068384831
-0.395592811501745	0.164159989834232
-0.385268746597449	0.164357882531430
-0.413364319477040	0.164804158423465
-0.400109862495604	0.164804736851502
-0.427093805960508	0.165100720108472
-0.387239719830139	0.165199840527437
-0.386802944233215	0.165725696433268
-0.385240295592432	0.165757953895816
-0.415355449184520	0.165762495301970
-0.390556228061488	0.165815489792678
-0.401082671597349	0.165849554135906
-0.399127253319961	0.166078353853253
-0.411416292406961	0.166112241148108
-0.398953579215675	0.166173610121238
-0.421956612041450	0.166316873325560
-0.414084514434635	0.166968020301108
-0.404190612811872	0.167062645727873
-0.415292832512315	0.167600806606965
-0.414019559254797	0.167654511136565
-0.407184461662634	0.167929205484482
-0.393792812346581	0.168563284584385
-0.405191442162581	0.168673366253717
-0.437995129756621	0.168863646380657
-0.397253575167700	0.169073463587958
-0.415504017628952	0.169118956432960
-0.417124337353634	0.169722076670805
-0.405938973284491	0.169742113895274
-0.411081497477721	0.169828826068455
-0.396347056708748	0.170230165783869
-0.409742990220418	0.170356703225410
-0.411296785514759	0.170616067338876
-0.445179287048698	0.170663844516814
-0.410094327810680	0.171117151317163
-0.412482220736833	0.171227460193860
-0.402891284726346	0.171365918969520
-0.395894377298392	0.171474445272191
-0.423893556290841	0.171479767210961
-0.406876996139774	0.171637654538652
-0.447133698486384	0.171912128076422
-0.418688870332766	0.171935821341124
-0.430085628160402	0.171947448490529
-0.414574735882703	0.172083656688512
-0.434713667786250	0.172627040492689
-0.417152559043161	0.173231668884940
-0.412887634101487	0.173653104925828
-0.463981225965353	0.174019132002484
-0.449648104157899	0.174231784810795
-0.435051786848830	0.174359994157230
-0.402183842095091	0.174552244687177
-0.435802857400244	0.174598956696914
-0.406528368844132	0.174685589809663
-0.410091217961246	0.176008716777097
-0.429684286131981	0.176446669697968
-0.421514305932434	0.176779652232323
-0.433766332629835	0.177062050557387
-0.442252309723317	0.177112758920556
-0.434567080395761	0.177687191405416
-0.430707542671508	0.177776587356929
-0.421821873813682	0.178392221513625
-0.484896444848526	0.178416831617348
-0.425482784229393	0.178808624509157
-0.428466993210584	0.179221205383107
-0.428005394672304	0.179263235515632
-0.435818951855609	0.179523311277930
-0.416445157333121	0.179528231607168
-0.436780325075657	0.179837117657109
-0.427555939860382	0.179847705582684
-0.450480900508842	0.179884302985043
-0.413823445548139	0.180502089607887
-0.438952119258292	0.180882856431446
-0.396588701182331	0.180907726030245
-0.434833429106744	0.181282141192932
-0.438145332838820	0.181791597771437
-0.432833210427224	0.182045990712554
-0.438318669969853	0.182312772191760
-0.442936756153135	0.182499739289493
-0.441042528076855	0.182670664803186
-0.432377685774935	0.183574203547246
-0.444896580872644	0.184134521864521
-0.441217936958642	0.184988324418179
-0.453240877116311	0.185430788848596
-0.442114597699109	0.186015917340740
-0.468836779347785	0.186062000725311
-0.456580105268089	0.186142912057105
-0.451938994799044	0.186255104900829
-0.430653767016737	0.186670364786941
-0.463021587798307	0.187282977387055
-0.438553717884027	0.187551801887046
-0.448796491545580	0.188202671327355
-0.416993208397051	0.188236243864911
-0.444432131567129	0.188273629242830
-0.444537357548609	0.188479941160569
-0.453623408898788	0.190101146702772
-0.453003572241210	0.192215036477286
-0.461972086801736	0.192425973845843
-0.439155153027498	0.192609300730777
-0.738913181978997	0.192825224304064
-0.458974917460860	0.192988692508405
-0.456590513766662	0.193316428895662
-0.516355321189752	0.193772622499571
-0.441711846921575	0.194631441174857
-0.464591965724730	0.195406750772949
-0.468164783025312	0.195790109048360
-0.474129375577287	0.195801286662868
-0.438810961766241	0.196401023604739
-0.483721549344510	0.196749434304128
-0.503755205423241	0.197011748431802
-0.469913414898146	0.197514730278500
-0.472923566851169	0.198154201659290
-0.459560146050742	0.199175373774083
-0.456319326342841	0.199573775700818
-0.497576436007539	0.199996490873713
-0.467505123675669	0.200894962341565
-0.473515724105033	0.200904225096579
-0.474312379192024	0.202639022012605
-0.501062585110988	0.202678787911251
-0.494349459193136	0.203242790393071
-0.485175166783623	0.203809474756430
-0.482796379243672	0.204195648250602
-0.505946250447858	0.205711219025989
-0.482107113722699	0.207062630758001
-0.487583350301357	0.208037735704873
-0.538142189933537	0.209645829569746
-0.483670238151523	0.209904723258105
-0.486642257331108	0.210127278440798
-0.506880071132413	0.210769406130894
-0.471363846729642	0.210883608971218
-0.803078950550845	0.211039744565581
-0.502964033973619	0.211748820139039
-0.504230779755321	0.212321890899395
-0.469428606164742	0.213779404095300
-0.523891856471453	0.214004877248674
-0.498525726760530	0.214687681980570
-0.513074999206249	0.216118940081669
-0.502419479972760	0.217360784144738
-0.514756054463265	0.217561380029898
-0.523306788262935	0.218447633236981
-0.542323831860121	0.218473275301296
-0.520800053729112	0.218717478360307
-0.506264032374362	0.218929983958434
-0.527407627052374	0.220326564973925
-0.512508336670405	0.220851793457021
-0.806673870301304	0.220966761755960
-0.496888581659421	0.221350169705585
-0.532060566777302	0.222001635981717
-0.525885648042666	0.222174204120177
-0.534754756198213	0.224585109141746
-0.515381179760781	0.226822572531572
-0.509020199815743	0.227187255915332
-0.533335306690959	0.227335092523380
-0.561871235393042	0.228116004215994
-0.529183754244649	0.228470470327546
-0.553452904876462	0.229508815326539
-0.515941828352285	0.229890912894757
-0.552499605494873	0.230435162079228
-0.531006443991085	0.230556713775813
-0.528934381346312	0.230687561285405
-0.546005900186156	0.232009775328879
-0.594767301188459	0.232614495603198
-0.536162567259498	0.236510778656455
-0.552225432548432	0.236930687260434
-0.539490845170945	0.237417675483161
-0.553157851642838	0.238634126226812
-0.542097325622282	0.240223478317422
-0.534516297188565	0.240605186839485
-0.592386159086534	0.241618511693052
-0.564979363261946	0.243556283365946
-0.622935650400185	0.250496907531511
-0.566894225523071	0.252858517658168
-0.570544838347523	0.255559787254586
-0.630482758211575	0.256563748887367
-0.620624803708810	0.261069350945533
-0.619765550888312	0.261101140640148
-0.654948027783035	0.263990202581851
-0.589909307322204	0.264495231956385
-0.589595215340984	0.264713348938298
-0.615153808624503	0.265056106718726
-0.722521633923217	0.265358530394555
-0.611515974573107	0.266472288697298
-0.634018602145356	0.269955772326799
-0.598819966652413	0.270382868557636
-0.613177999912426	0.271433941119902
-0.629429805770054	0.271504933054183
-0.619818366443835	0.277319723396450
-0.653284193161692	0.278166146265963
-0.643392428958778	0.278574041178315
-0.614596307428347	0.278787492310760
-0.645851412176973	0.279393271586107
-0.634496917861160	0.280950589739795
-0.657811778355913	0.282846413241183
-0.649815829460571	0.282915820573272
-0.612277675243958	0.285555538048651
-0.670470205242050	0.285834267253640
-0.796632714278382	0.288030059986821
-0.666979538607367	0.290287545887090
-0.664927918612082	0.291123079129432
-0.651411438095916	0.292327210814829
-0.662681289073328	0.294622909767815
-0.697480633501658	0.294694664258212
-0.675213579365998	0.295865415906175
-0.682296108967678	0.295968590680374
-0.714070047665761	0.297484621328636
-0.665533508528950	0.298497737924990
-0.662526094447303	0.301278857069924
-0.688165677189990	0.301886965708649
-0.719071473069326	0.302894661197052
-0.675330765369196	0.303220901459301
-0.708106015354126	0.303554586718800
-0.660276940784144	0.303930367355038
-0.663283614086425	0.304057724888072
-0.730121244989526	0.305220669191851
-0.693379440342328	0.306171758385534
-0.699653112496749	0.308366412231270
-0.697678637425968	0.308450265055617
-0.698248439404717	0.308712059816903
-0.726518998615026	0.309119646068336
-0.716353889489495	0.311553661543816
-0.793446859154001	0.313920483863654
-0.775058919278483	0.315031150564223
-0.733280308732816	0.315732892428461
-0.740421403478009	0.316234842990146
-0.709324504007691	0.318209598571626
-0.753439672736912	0.319924484610140
-0.760002699255340	0.321241652234094
-0.706707986777711	0.324611136476246
-0.903995567528552	0.324631209091893
-0.739608357705668	0.324646912343807
-0.739431455315771	0.325925347104749
-0.720213516320005	0.327455619409307
-0.781705000493773	0.328323519208816
-0.767417729249401	0.328833456920336
-0.733440196987312	0.328987005383928
-0.820427446392818	0.329034491326898
-0.745408370063904	0.329350603668585
-0.745279082770826	0.329733982668762
-0.947602004060546	0.332379458258127
-0.695410145783952	0.332394619367942
-0.773899253498801	0.332855158794700
-0.768764150620318	0.333776863115362
-0.723351392947216	0.336072717505845
-0.744717469848454	0.336618472061590
-0.761832980044119	0.336722117904910
-0.769869299899803	0.337299105349888
-0.750700641717812	0.337457894679781
-0.715751095747516	0.338572862030382
-0.743180926535866	0.339951098872500
-0.749254580325235	0.340097905017963
-0.799917977756154	0.340114547896357
-0.789976192493715	0.341642548269930
-0.759036018301007	0.342721965305005
-0.800845844963458	0.346745051449522
-0.947991908750418	0.348531145617461
-0.761416517526522	0.348681936385830
-0.721243268742280	0.350291730966696
-0.746640437108392	0.350544270330232
-0.783472336422956	0.350650485719100
-0.766690268111006	0.351713457843478
-0.775898920798841	0.353032548161046
-0.804067118218519	0.353822035085902
-0.789575569826350	0.354072062351519
-0.775773405859708	0.354281110759003
-0.829903926660346	0.355374293417752
-0.787582893458596	0.357408308821236
-0.772100850451145	0.358250488059335
-0.787555071747024	0.359810167821219
-0.803993406710125	0.360944170487723
-0.828130812303154	0.363410932221748
-0.778158105322326	0.364024825694266
-0.809053304591312	0.364026015051161
-0.827080866795483	0.364581275653596
-0.837668252958376	0.365270936791390
-0.844268906136777	0.365662604137690
-0.810985126617662	0.368214605965823
-0.838544641146127	0.370055989160149
-0.817510345828524	0.371084294564777
-0.841050161778280	0.371179791882900
-0.834219052298162	0.371635428110343
-0.795845952696231	0.372304283641696
-0.835049748107429	0.372389102566972
-1.01490997944974	0.372509857087238
-0.834124250525622	0.373085406765105
-0.841180044553513	0.373754845463221
-0.802917036387969	0.373789121018077
-0.808109554606807	0.375100107871438
-0.795627071392657	0.376171566250386
-0.880917851040460	0.376394200430172
-0.835666525828190	0.376959499345524
-0.883494299422784	0.382782321077370
-0.806341718444135	0.382814673847075
-0.861820994101220	0.383122956584814
-0.860260441715301	0.386229124467531
-0.938937215163571	0.388290810965563
-0.822465910344685	0.388610656019772
-0.922196091643873	0.389520287975734
-0.864770766245008	0.389709293968749
-0.892889313871177	0.391423855177674
-0.873501824030237	0.391854832424389
-0.851440789401298	0.392513798630028
-0.879100447041790	0.394472232025109
-0.846423749399986	0.394999503735146
-0.922900557200103	0.395251487603893
-0.846057300423826	0.396434245198455
-0.888077405723923	0.397094523100716
-1.06399765835064	0.397432579490246
-0.881758051590064	0.398357591207676
-0.922995612783521	0.404413611330113
-0.898379512941787	0.404793026806865
-0.868941151850063	0.406534177631810
-0.883250625817397	0.406554981277277
-0.929263481088170	0.407521384078583
-1.02912367990084	0.409109896920049
-0.885206958593863	0.411252708819398
-0.881430349328046	0.412801916065330
-0.925881279901827	0.414279088875584
-0.893948117397930	0.414283638783297
-0.902808882035732	0.415102473873055
-0.896172579179653	0.415115599504200
-0.916543516667702	0.417093458228776
-0.921111832931416	0.417594519984925
-0.895590474039585	0.417799457382249
-0.924493376505140	0.417857785333538
-1.02736731021907	0.419410544673056
-1.09939019959849	0.419508891777141
-0.964663953235856	0.420187327727393
-0.915373585964544	0.420576770446306
-1.07902124145692	0.424038838541547
-0.991828710444742	0.425426960199380
-0.946887748220537	0.426053216206155
-0.952546702669869	0.426740018054038
-0.926990470751863	0.427344723242545
-0.950267923552365	0.431389189796104
-1.15244447402791	0.432532952282794
-0.962072058656362	0.432769227747121
-0.934780063876552	0.432939899198235
-0.935845792583894	0.435704203385254
-0.925267882234427	0.435995441515985
-1.14071255759928	0.438256692256490
-1.00954664633294	0.438453962297949
-0.995093087723145	0.438887403498783
-0.924461304137169	0.440614453706863
-0.982078564952555	0.440962511176040
-0.956864815218565	0.441721058564770
-0.928361460317278	0.445222768705039
-0.974648365555397	0.445320713576127
-1.17068237497487	0.445497772203957
-0.929276530017656	0.446157502949947
-1.00702380588215	0.447669151072037
-0.901627109418986	0.449000063794454
-0.964433909277396	0.451922001684130
-0.976386553230422	0.452461367435322
-0.989030732290594	0.454186901659615
-1.04058092454714	0.461124268096610
-1.05734181824099	0.463434905956961
-1.04158689664321	0.464994750854534
-0.988169128263703	0.466289682521177
-0.982687877161748	0.466963050541311
-0.986865998993303	0.467999244067181
-0.973313758423960	0.468449149897573
-1.00345647797742	0.469471556971143
-1.00344451880264	0.469594669649333
-1.02502865011900	0.469862263154979
-1.01539090617308	0.470249101655830
-1.04705742770993	0.470759273002944
-1.04912153755411	0.470926640140825
-1.16934513708717	0.472801913969544
-1.01116234555344	0.472889406136890
-1.06871310802723	0.473388023973149
-1.02690810979522	0.475513721289927
-1.04232208536213	0.479907522904930
-1.06868859214983	0.481065570763668
-1.04702444430446	0.481737023371103
-1.02523695384529	0.482801380633222
-1.00816226451849	0.482949140560015
-1.01741982173751	0.483293735400754
-0.923530319022576	0.484351148232973
-1.05101229029324	0.487205895642600
-0.971918015029569	0.490445251516562
-1.05524414011294	0.493167454301597
-1.08237843373767	0.493843541123655
-1.07254946471836	0.494012636085840
-1.07530738135096	0.496817382114199
-1.08253822061735	0.498339706906375
-1.08358256530982	0.498648195880755
-1.10155568006983	0.499117257565065
-1.08761694153990	0.499646401643782
-1.06866556874340	0.504565542543934
-1.07110142667271	0.506538893159791
-1.07599994371395	0.509949048366867
-1.10192844419723	0.510527588314854
-1.09926673920823	0.512229074636815
-1.13974866331512	0.512778567239301
-1.04503913194512	0.512923081167790
-1.11169168397037	0.514572246187233
-1.09349426445775	0.516672315759494
-1.16534135336713	0.517684444663854
-1.08328662786398	0.518898291882135
-1.13252328157397	0.518930855436258
-1.17105191205379	0.523375138606677
-1.17010902244562	0.524868181095962
-1.11238489534890	0.526181308835982
-1.37168911108491	0.532038757749172
-1.11974581544966	0.534583182989559
-1.27669534704628	0.537757498566882
-1.08770190507995	0.540516506322251
-1.19923191991118	0.541485625690047
-1.21220342369868	0.542297708999225
-1.25934521678226	0.542820195669476
-1.30901443893521	0.542893322929329
-1.22946361279892	0.546000588920504
-1.18040437551322	0.546079966422305
-1.16833498695383	0.547146389466401
-1.15803664489997	0.550822548700289
-1.24776693660401	0.551398757593832
-1.14137308088126	0.552081487079019
-1.21962759197609	0.553612315919232
-1.15214519035662	0.556185352952478
-1.36046355740844	0.557818470200864
-1.23378315046511	0.563266225380504
-1.26324933750515	0.564995584467830
-1.22022689715992	0.566808303182798
-1.20894154753701	0.569345825324900
-1.19058879360632	0.572552470270471
-1.24862313719221	0.575050894279166
-1.24313914980143	0.575119868322382
-1.22603949693474	0.575966673850881
-1.21113654335329	0.579529995983976
-1.17641047501775	0.579730991238779
-1.38446111383158	0.579932211818502
-1.22846526978800	0.584038115839754
-1.28796755821810	0.585288360858937
-1.37612255696056	0.585994430999239
-1.43967475737986	0.586429311003610
-1.27225026734861	0.587705015647824
-1.24150350852221	0.587886887916460
-1.29256313593422	0.594286370167753
-1.26801986835033	0.595649795663965
-1.22540603809800	0.596842458354481
-1.26960653352181	0.599626635647543
-1.27679621247140	0.601720352433820
-1.37369201177562	0.602010557985463
-1.25583487834985	0.602974571755056
-1.26571343906623	0.603174703146623
-1.30208028742407	0.603349176758086
-1.34079141691721	0.604585484587670
-1.21367998188799	0.607036195249952
-1.34314710443942	0.608588068967398
-1.32839569396661	0.609204502136205
-1.27394936540952	0.609517970841417
-1.24888328642246	0.610854814527026
-1.25868548369273	0.611753820935657
-1.29052442841668	0.612999996931430
-1.27775335072972	0.614917168486888
-1.29055742930818	0.616503761153781
-1.42927647375080	0.616554973288482
-1.27898767130680	0.616820650905243
-1.19456118567047	0.618379921664873
-1.36054731289922	0.620994528786181
-1.32149068110527	0.623121508138665
-1.30641039012851	0.623258962795910
-1.33779194138308	0.623470590009765
-1.32741202074192	0.624291009653225
-1.43060834363322	0.625308419194241
-1.31605553440501	0.628042263219890
-1.35849462538676	0.629901636194246
-1.31832975745741	0.630142052946243
-1.29041787467511	0.632119242229785
-1.31488005864666	0.633206577730115
-1.30677541441061	0.635407252659400
-1.44875258775306	0.637074917131377
-1.28516744072465	0.640347747219966
-1.29857087941438	0.641961191384803
-1.32888318982825	0.641976845699333
-1.35083520981311	0.642240056884672
-1.32956579000390	0.643697081050350
-1.33847469045019	0.643699960976516
-1.28814045913261	0.646004276554636
-1.39420605281407	0.646857905533040
-1.39938275232974	0.647715935405926
-1.37921765099510	0.649795367053408
-1.36398120390311	0.650077872414217
-1.32538077504808	0.650506216311902
-1.33775087874228	0.650666034433405
-1.40286274589958	0.651635768739816
-1.34321007096813	0.651658728608629
-1.37147694374117	0.653616615272821
-1.41834085815618	0.655992152640105
-1.35492676206386	0.656272363689883
-1.35219489656777	0.657478856522998
-1.33644147724589	0.657584384067312
-1.35790503375823	0.659769762757612
-1.43878607016997	0.661107746749951
-1.41331183579673	0.661575661209527
-1.37039726906220	0.662181834779333
-1.42233951244516	0.662196193639356
-1.41552398701546	0.667232445028461
-1.39444823564447	0.673261955818594
-1.36244344860579	0.673767193881795
-1.49528483061714	0.676071230605914
-1.36799435603157	0.677605281327696
-1.40460061333585	0.678664829721839
-1.39818663588871	0.679546466012424
-1.43396358712146	0.680516090063575
-1.42306544934329	0.680800559323197
-1.50971665641641	0.681385020803923
-1.37702231432680	0.681522710011054
-1.40767856112747	0.681935992570275
-1.44227089798693	0.682845932712671
-1.38063915090435	0.683149981348024
-1.35518379336193	0.683172359086610
-1.51814854948019	0.684764728459221
-1.41783323605827	0.684883447954914
-1.40254579205540	0.685520002412650
-1.37030395985179	0.686754944545709
-1.38641918299778	0.687028140732307
-1.39959123180627	0.687210906513230
-1.50287102063476	0.690530212218947
-1.44605760613411	0.691124733362267
-1.43624308275735	0.691899588804039
-1.44543265102357	0.693077523309685
-1.47309696292824	0.693165653740664
-1.42124300767478	0.694532019034831
-1.49492043146202	0.695935544609058
-1.35120478626056	0.697441030975864
-1.45130875608723	0.698212359577785
-1.51000541504545	0.698407642830121
-1.41705285450060	0.698615455745927
-1.54646067932594	0.699134123221084
-1.65487372128467	0.701304793977226
-1.37642513782798	0.702091791674208
-1.42074161352079	0.707544445861046
-1.45873991174167	0.708670484177549
-1.47885610287994	0.709170543061085
-1.46305203573111	0.709352947750823
-1.49039643541499	0.710279151473652
-1.51038391508998	0.712597789545625
-1.50260369731456	0.713750723255475
-1.50378183456304	0.718432064351027
-1.50553004559079	0.719372244009591
-1.43123986016549	0.719972518759680
-1.45748938053259	0.720597180003351
-1.55149324782519	0.721328805245093
-1.46317825110792	0.722602723022545
-1.48167074360428	0.723311675676247
-1.42885899908617	0.725377710790641
-1.54469732965852	0.726127666955160
-1.53323397826574	0.726829724958408
-1.48314179705614	0.730000436846056
-1.48751197769558	0.730800997243125
-1.52606093113131	0.731043898372650
-1.56601268662709	0.732547345222405
-1.51692154293680	0.733530651168741
-1.40202839428171	0.735146546540538
-1.55210707572614	0.736939890799230
-1.46368886851337	0.739575989494105
-1.54549050734865	0.739709590836347
-1.45500750274192	0.741331780055991
-1.51800143567294	0.742122047193880
-1.51033231201336	0.744231571024572
-1.50229634350343	0.744619475734109
-1.58257398165070	0.747660760072052
-1.54252286018099	0.749397984859647
-1.58122401952206	0.752224578234462
-1.56851365263283	0.753277049461516
-1.51363336709270	0.753641504549408
-1.54355243101815	0.755856777300382
-1.59374119947398	0.761012375256334
-1.62023181612684	0.761101222988557
-1.56403504116008	0.761943034231344
-1.60520627038999	0.766050982759748
-1.62121019243601	0.766439097518758
-1.56427448877878	0.766927401106516
-1.72179875639766	0.767402512754002
-1.55917549724612	0.768848565928437
-1.56883983359996	0.770864633960030
-1.59971795808224	0.771572038600847
-1.66175789972393	0.773704275541182
-1.59370959065475	0.774787876193396
-1.71452239105972	0.775244034787176
-1.62410121934725	0.776732852784168
-1.59815941832681	0.777085116503612
-1.53468132855235	0.777372806552695
-2.10489511945689	0.779486174692746
-1.60179259088502	0.779894494523030
-1.57912282975202	0.780533189486700
-1.66484688203880	0.782600395477232
-1.57014746473964	0.783893284475867
-1.52785787168308	0.784167839269275
-1.49238038764584	0.784303066865207
-1.60033910492491	0.785215363226685
-1.47891047326914	0.786153554124534
-1.62126607078729	0.788045831087242
-1.74398203955382	0.792300779595237
-1.68921072242532	0.794859859861598
-1.56647938655770	0.799353788320961
-1.61747412409715	0.804028346897623
-1.65775605855184	0.805479165916802
-1.64019236980047	0.805531566779183
-1.67289461205792	0.807276632059171
-1.64616823802196	0.808853985056571
-1.63238448932455	0.810171262312616
-1.61238856133270	0.811297161069300
-1.68224167518123	0.811763986891681
-1.67444962025918	0.814036536209094
-1.67275584817734	0.815344858936717
-1.64889037015602	0.816123950122792
-1.74981382665257	0.817070365602950
-1.63517463896415	0.817804553789468
-1.57610989855616	0.818510770991445
-1.62760142616255	0.818837783670579
-1.68646787996058	0.819119083176613
-1.61015723778458	0.820757708167078
-1.61874592276115	0.821467182723951
-1.68719102844055	0.822254263016682
-1.58245307769606	0.823945956188425
-1.71926958277258	0.824258508503788
-1.68491928979749	0.825533020226325
-1.74398866631466	0.826922415171566
-2.14443579098228	0.830774994989179
-1.81896345482914	0.831083070178786
-1.69451275025678	0.836749277570064
-1.70340856926046	0.836843047487369
-1.72356529428142	0.837235189279919
-1.91502565245312	0.841836014519911
-1.67688767800628	0.842363914271099
-1.66853480850633	0.843741442236610
-1.66404926082991	0.844287442383866
-1.84485076578800	0.845922875032484
-1.84745841579116	0.846188948534393
-1.79741053310009	0.847731150543998
-1.73290046733175	0.849110378152502
-1.74185563462101	0.850057738734692
-1.67704560167090	0.851007579293783
-1.68635801034416	0.852412960136762
-1.82054957822415	0.854112218469213
-1.73824856743575	0.855267153696379
-1.67934422752015	0.855517898511180
-1.78823981332783	0.863016323774654
-1.74365848510786	0.868176219525849
-1.77685410759229	0.868671262591566
-1.78938382531297	0.869073413451420
-1.85072187497394	0.869533003669893
-1.78877369856582	0.872097058231623
-1.79220644625799	0.872110668828842
-1.93108906978313	0.875508538291489
-1.82136745090350	0.876745275261785
-1.83004594226698	0.881358028082445
-1.75358153731972	0.882840563916665
-1.84588626275584	0.885079290208710
-1.80939586145535	0.886027644952574
-1.84815035744787	0.886056672883771
-1.75047181232155	0.887423699952081
-1.82199333189468	0.888026790296204
-1.89368814880311	0.890547576920440
-1.82352958927559	0.891651294098442
-1.86065691435625	0.894837653307358
-1.92757600934283	0.895037609475234
-1.74765459184194	0.895198344904155
-1.83071219651234	0.896016165474628
-1.85869267043809	0.897463005394898
-1.81711837305135	0.899484541606927
-1.85379066096394	0.901526253997650
-1.82650896829537	0.901884150820092
-1.85630493617136	0.902186778792161
-1.77328356169689	0.902567819033387
-1.90552509533446	0.904698829358128
-1.81764469695471	0.905759882435012
-1.88668476797483	0.909266563311519
-1.83472014990053	0.909354840314702
-1.79417497075835	0.909505746399471
-1.80133226766915	0.909841731805107
-1.90675936309228	0.911494974709715
-1.85384716729953	0.914347456840509
-1.89349784908449	0.915035513894658
-1.88118063785416	0.917199148494440
-1.80816112765038	0.917401175364480
-2.01299886834460	0.918043685736590
-1.78583278290627	0.920322347827427
-1.85563923457378	0.920774314511262
-1.86208916669618	0.921650840422372
-1.96721769218934	0.922727361081400
-1.90599686279743	0.925604456073714
-1.89827647451161	0.928178474689756
-1.89913164246032	0.930340965258588
-1.97544545290483	0.931606498222225
-1.92071733052692	0.934376235139500
-1.94124905106162	0.935094877833676
-1.92186157852912	0.937870530798843
-2.16739977298583	0.940693466988520
-1.88856083019982	0.940789021536896
-1.85852465706929	0.942464789747114
-1.94947976402774	0.942641905063041
-2.00415728372715	0.947342746156958
-1.95539708384400	0.959617918422332
-1.88441393438629	0.962378090791380
-1.94331441066542	0.968113146663629
-1.80449076708971	0.969239095500744
-1.94495895690000	0.970052150910853
-2.02599601331006	0.972552504584480
-1.96880518935314	0.975223355398082
-1.89482792138278	0.977814775892841
-2.11098333122946	0.984230329846135
-1.99839652984918	0.986381026332878
-1.98630417271123	0.988825646655682
-2.03843858891750	0.991347206331170
-2.10016391014289	0.991695473752281
-2.21150982702375	0.992906539465779
-1.95127832175270	0.996920250464787
-2.02003502492013	0.999563930802991
-1.93658758898786	0.999803271640449
-2.02495118468700	1.00722513090956
-2.02287923295207	1.00934178913935
-2.03766113489582	1.01070820545116
-2.00438540722544	1.01165992257274
-1.99584057769558	1.01248128672050
-2.18412544109409	1.01270384838695
-2.03949334298947	1.01544456852393
-2.08441707127989	1.01742311736624
-2.05722168238796	1.02050258529134
-2.11328764862586	1.02136269249866
-2.04513709090776	1.02184450858024
-2.09606114002845	1.02427027412647
-2.04697122235370	1.02461052272697
-2.06171775028192	1.02989409164844
-2.05923613455879	1.02995130120774
-2.13569080588133	1.03258880655625
-2.08085150114511	1.03729008850243
-2.05578191938082	1.03887016452963
-2.11353009375271	1.04929709270494
-2.13556030864891	1.05042096966699
-2.08536072763907	1.05431525968437
-1.92336379810849	1.05603207639959
-2.06890753139259	1.05638314726271
-2.06195727459437	1.05929290429258
-2.15403069005696	1.06523601432214
-2.12776130016535	1.06584052953479
-2.07519466640220	1.07119067907945
-2.08355959629141	1.07237247365791
-2.08161105531273	1.07270136220764
-2.02983989944568	1.07674610953858
-2.13226880100217	1.08169383238260
-2.13274594882361	1.08934165044337
-2.21700935040351	1.09203007821389
-2.19040977833488	1.09341014795370
-2.10012016469021	1.09423500111234
-2.25527826036786	1.09598746641815
-2.07996730828051	1.09967757302436
-2.30519040450264	1.10078032584174
-2.27646122350426	1.10122149723559
-2.29838144443766	1.10155082011052
-2.14066398724292	1.10164691839259
-2.09158763247509	1.10565127078823
-2.16559648267265	1.10646507700878
-2.26102251084778	1.10890219635860
-2.01758611132399	1.11354736171257
-2.22611328841253	1.11918162538312
-2.23650126286761	1.13668311469923
-2.31531002099251	1.13822868634435
-2.16850112558261	1.14239930637425
-2.29409292402803	1.14602757205915
-2.34964453630902	1.14663663249556
-2.14814033381195	1.14709728803791
-2.33306728533571	1.14732039190094
-2.22925030116916	1.14968310975474
-2.22694248646056	1.15041736330017
-2.26202565130460	1.15276306554907
-2.41943982548243	1.15415769854351
-2.36650729778739	1.15997036406432
-2.19281580249316	1.16049456523916
-2.30840994324088	1.16156902916822
-2.31662840320202	1.16596658440962
-2.30654080296484	1.16692496487470
-2.16249835876575	1.16934155422755
-2.36064928153801	1.16946983315375
-2.41021428200239	1.16972225069649
-2.25732220249070	1.17190338838331
-2.39613403612474	1.17774707663714
-2.33307314933652	1.17867251329192
-2.24583363884135	1.17917468903148
-2.57090589860016	1.17934221004257
-2.37578875803565	1.17977205135834
-2.26687659002317	1.18062385399158
-2.26515492740887	1.18424718097080
-2.28227490947090	1.18619451340130
-2.27565135629629	1.18682641214800
-2.33574274982076	1.18774365452088
-2.25285113166009	1.18843729449467
-2.25445165123127	1.19133749288000
-2.37389772586361	1.19287889748508
-2.34836488628238	1.19302449751472
-2.24327108729231	1.19355317759734
-2.34096991202746	1.20055474731682
-2.36279078050180	1.20375081817910
-2.37142126424679	1.20826407499174
-2.33978509238991	1.20889404696167
-2.44277139259270	1.21011817205936
-2.32502735715056	1.21142071297501
-2.44713977018749	1.21330233096683
-2.31568900734397	1.22433121239987
-2.48378811701584	1.22979205292650
-2.37040547114498	1.23869695763676
-2.49462225408112	1.23897348409424
-2.43447317358809	1.24397657238408
-2.34620703230367	1.24574046913748
-2.34737455607101	1.24850368278797
-2.32658230250629	1.24890931115202
-2.47085429108350	1.25085150987016
-2.44015399409041	1.25418064614103
-2.43203786730435	1.25503103966630
-2.41068800905004	1.25537470453151
-2.41801316376469	1.26339290163550
-2.38952117372221	1.26354473312415
-2.39565749330249	1.26460612037563
-2.51164995686575	1.26506479758675
-2.40667403792685	1.26878638381628
-2.32361158085359	1.26917002485661
-2.37870717712975	1.27107497448183
-2.48891955360555	1.27135063251380
-2.47063376897436	1.27579049264839
-2.40818911437324	1.27845184215893
-2.52432301331705	1.28153348849837
-2.48228341971124	1.28299621770081
-2.39861756135136	1.29516337162663
-2.47165632217228	1.29553654786028
-2.66580737812441	1.30408211860485
-2.46704135923130	1.30836481617681
-2.47832713843161	1.30851438455408
-2.79387619372777	1.31371078848246
-2.56678305572809	1.31371389467843
-2.52440911110760	1.31402004185217
-2.53589992377134	1.31432214257511
-2.68968981584142	1.32102066420243
-2.58761423704064	1.32132214655677
-2.60225981739624	1.32159792230849
-2.39755744156462	1.32200412825826
-2.46693608816458	1.32668905022551
-2.51536180896141	1.33796696283540
-2.52271674354409	1.33932477461684
-2.43592640016295	1.34024253741072
-2.47669668413887	1.34411477438591
-2.68843995811441	1.34494690422667
-2.42987911812929	1.34666121288945
-2.57270746461816	1.35145555241303
-2.45600175649806	1.35345457931160
-2.67416984205608	1.35538561903508
-2.46165826884506	1.35803182392653
-2.55039329496975	1.36499883181465
-2.59849354838260	1.36666983093098
-2.61115462734420	1.36854182630844
-2.57033934981377	1.36900757725636
-2.65179802971249	1.37129908787877
-2.43237570168447	1.37347615130425
-2.73541370284218	1.37485851276210
-2.64329036237229	1.37719470748307
-2.63791297808033	1.37722813297016
-2.58145126858522	1.37890137054906
-2.67212750094225	1.37938422198846
-2.61455512389252	1.38044550105490
-2.68535877728731	1.38234130696346
-2.55384443179696	1.38463408304186
-2.79752118338309	1.38534108276221
-2.51054652550103	1.38638624917820
-2.47172268245603	1.38710658541320
-2.66500877655676	1.39010452547497
-2.50890185399001	1.39209201358435
-2.75383810960006	1.39536718529536
-2.64075902343146	1.39696646612338
-2.58874083379512	1.40176418171816
-2.50963589850121	1.41417626039990
-2.72965346382765	1.41458754681344
-2.75464758846935	1.41580191934951
-2.83904843749982	1.41621428245244
-2.49187730952172	1.41673722594910
-2.57130710685037	1.41785366932842
-2.63814055192632	1.41833401802196
-2.62199791367955	1.42131855334653
-2.61790214212218	1.42201936388041
-2.70182817936833	1.42284052405552
-2.70084890280609	1.43113242514542
-2.72048436471645	1.43773402283553
-2.94055996636345	1.44211412200197
-2.54259289447927	1.44573121168815
-2.70132870154258	1.44837703885628
-2.74525380806266	1.44960007419157
-2.86490365548175	1.46600257151157
-2.80811175230899	1.47244673661766
-2.93353458359055	1.48211388279953
-2.83473697440623	1.48617215591614
-2.77278052509975	1.48797471318750
-2.69119834709978	1.48976220117169
-2.74703938651855	1.49817481695309
-2.92156877639356	1.50443185842556
-2.77228628946670	1.50459881276466
-2.92930580902534	1.50577467604335
-2.79395413323151	1.50627016014240
-2.79769274526503	1.51263184166935
-2.87943800227410	1.51526814822077
-2.89322723094067	1.51871424994424
-2.82039906642201	1.52457537369299
-2.92392165050995	1.52732338135230
-2.68767487102367	1.52870082369251
-2.80892312961982	1.53299977628061
-2.94673318817100	1.54678027675193
-2.87309541002131	1.54925210959691
-2.66488030997281	1.54942399565416
-2.70796032480762	1.55318570992631
-2.92076264227918	1.55573836468137
-2.88938630247453	1.56721911316140
-2.85584271626157	1.56972193764164
-3.21184220548641	1.57439095264260
-2.97766319600861	1.57581544157836
-2.89094203157031	1.57613197373292
-2.89116397655903	1.58198422485163
-3.06170777303476	1.59006570297384
-2.82913709582846	1.59477307236593
-2.79638215559581	1.59531037973679
-3.05181496454940	1.59614503376720
-3.19579646879320	1.59733115166169
-3.02417035547312	1.59795726401011
-3.06322274225512	1.60083177192096
-2.85253514670928	1.60585668248892
-3.01255625632014	1.61410159717099
-3.06500379005964	1.62199766716044
-2.78303786151621	1.63110908672115
-2.89807712431347	1.63372158473533
-3.11721481810117	1.63421387782893
-3.04843646042809	1.63821134275995
-3.00432167989931	1.64041930897507
-2.98335701582503	1.64227480675632
-3.17676919347678	1.64835824883028
-2.98761235611711	1.64858979932859
-3.08309659153868	1.64894762075012
-2.91000043656621	1.65230768845715
-2.90787313586589	1.65236703485334
-2.78615944062270	1.65316825946387
-3.11889365148679	1.65340671603280
-3.05682586624347	1.65527933088606
-2.85273712925106	1.65720453303925
-2.90057317938947	1.65947994704704
-3.04417937386126	1.66279809575228
-2.98344564872872	1.66293886740207
-3.00282531399153	1.66306956360147
-2.95294841364878	1.66483471149757
-3.06788319048141	1.66593537037356
-3.17339650108906	1.67614589385631
-3.02498035147445	1.68938642849101
-3.01041730449784	1.69000691356392
-2.97014178872924	1.69080357879021
-3.08378111120609	1.69369872916422
-3.07296308557256	1.69825272928172
-3.05113761132780	1.71286101748358
-3.11416318114532	1.73773511193726
-2.96653630017051	1.73915967967132
-3.17739143055814	1.74488667834159
-3.15785313668693	1.74746958570681
-2.94434033133321	1.74879060155900
-2.93224018999825	1.75543840642134
-3.00325753033716	1.75654645625093
-3.02991051495260	1.76719169267806
-3.21655698148445	1.76880462134300
-3.16741957561894	1.76967314747991
-3.40853412511505	1.77256373181596
-3.17070979459339	1.77401814674081
-3.29830932710525	1.77573234963849
-3.21685108501286	1.77865097241421
-3.21579831167671	1.79290980725131
-3.29778701377463	1.79499940981681
-3.21063121003146	1.80065975039489
-3.13328756930334	1.80211130005546
-3.28909201106551	1.81409571898404
-2.96005301664917	1.81448799284930
-3.04459796727683	1.81710595284889
-3.15419736138075	1.81793593089764
-3.08062271320276	1.82518419771895
-3.26632075973525	1.83168174187539
-3.17623982149413	1.83346959549082
-3.11548656481040	1.83447014543674
-3.36460468946857	1.84003988735749
-3.14188003132615	1.84057507518759
-3.28975890107791	1.85233891826421
-3.18137784107511	1.85942978636901
-3.25657909723128	1.86902831892390
-3.33688591492778	1.87085008886266
-3.23819565626280	1.87571229402085
-3.22958770975618	1.87791959613586
-3.30578311443036	1.90529146450843
-3.00727560127686	1.90613802942539
-3.42395627026498	1.90967620832535
-3.32607523254306	1.92103114091247
-3.26600164170387	1.92658368173048
-3.23079413238181	1.92667566099683
-3.43769163090574	1.93726280995917
-3.33168454249352	1.94241523440549
-3.28500151186631	1.94449341001831
-3.51441936770611	1.95268509282767
-3.32158330485815	1.96408949952330
-3.59750875942725	1.96895068751758
-3.38967196794152	1.97178993249552
-3.36840336841995	1.97603733173760
-3.54585990893465	1.98804628190849
-3.32444328126795	1.98952611324716
-3.39019658690215	1.99664404400877
-3.53744676183616	1.99682288697184
-3.47024276397344	1.99748399611231
-3.55334905429362	1.99812342510827
-3.47057928840135	2.00272333668099
-3.39615581991589	2.00340450599765
-3.50128963658226	2.00990059129747
-3.47251073685450	2.02235220837957
-3.37224552185048	2.02292888475803
-3.52428795171066	2.02532769202137
-3.18982070764675	2.04147131906383
-3.48959741617504	2.05899159686343
-3.45230266295170	2.07049678857105
-3.40846017010832	2.07361570046718
-3.52237299323456	2.07501957342848
-3.51512926251460	2.07519892166774
-3.55074625479879	2.07979007121541
-3.52075453910742	2.08206644385890
-3.56209524569992	2.08345716045886
-3.46283944921107	2.08665999823255
-3.49247223602808	2.10500443998891
-3.57373892807648	2.11157470832868
-3.68697054514747	2.11312238403280
-3.47981309121375	2.11370805267612
-3.46620265725895	2.12218928265946
-3.56079832307776	2.12336625455173
-3.47673921842809	2.13259063045702
-3.41060896331918	2.13537013216037
-3.38299822133457	2.14115678572969
-3.56436971102882	2.14116570694198
-3.55185673824429	2.17936503811018
-3.62044826947635	2.19014989669689
-3.85043661666133	2.19287922063893
-3.67895745302825	2.19651238497187
-3.51854467764375	2.21155128829006
-3.72211276910171	2.26624101841078
-3.72097275385358	2.28526763665010
-3.60797667878057	2.29251705901672
-3.69665699857101	2.30070334479741
-3.63564132299402	2.31086025530138
-3.81955267540278	2.37112632521446
-3.86704861724425	2.38676764669786
-3.84260264264114	2.41105338778137
-3.88841395981872	2.41151727395933
-3.81959197625197	2.45194001969862
-3.94289315353159	2.48727920577605
-3.96195056073902	2.49210259517400
-3.82138132803660	2.50219620747902
-4.04745618215666	2.50879277352543
-3.96689162626065	2.55314232717936
-3.87710683429161	2.58255198552475
-4.05263997988024	2.62033826177219
-3.96527547351438	2.63067679291704
-4.10410037998257	2.66984158273892
-3.93070896217956	2.77039743145436
-3.93081126330995	2.77137430454027
-4.10460666744590	2.80060712230209
-4.27043588355881	2.83943365110791
-4.20858152684085	2.85027748636705
-4.19803456722994	2.98728264130797
-4.13196884470174	3.03771884048992
-4.19001566779349	3.04663969216002
-4.39307480573644	3.10875024609721
-4.26380332655280	3.11615043342700
-4.31060325161618	3.12280522737153
-4.21156900525081	3.14375695096628
-4.30988194126611	3.32489667146413

==> txtData/NormalizedPower_sorted.txt <==
1	-0.202174927499788
2	-0.206985609324458
3	-0.205754939589834
4	-0.208846678427664
5	-0.216235900260526
6	-0.218613863831595
7	-0.233350181806216
8	-0.220158180370294
9	-0.220986886106341
10	-0.227049329821906
11	-0.237228042980355
12	-0.244026493869194
13	-0.237432182601274
14	-0.231518020034705
15	-0.234818925978337
16	-0.237522443788364
17	-0.232645698051087
18	-0.241986257632660
19	-0.247198363894329
20	-0.246975597105507
21	-0.254392785783307
22	-0.240349609609695
23	-0.255011858981552
24	-0.244059600936651
25	-0.234504363762936
26	-0.244180438141967
27	-0.239043415887362
28	-0.247053797777442
29	-0.250359281708527
30	-0.253679112908597
31	-0.248165745439396
32	-0.256437789286839
33	-0.249525012732794
34	-0.245114846747200
35	-0.250645978944584
36	-0.246010419400591
37	-0.259938226930385
38	-0.244456391206901
39	-0.247387611989459
40	-0.244792969841985
41	-0.259072580285244
42	-0.265323321309305
43	-0.253679244047406
44	-0.250161403657947
45	-0.250497620131697
46	-0.241018918932258
47	-0.263131246820140
48	-0.244450104005384
49	-0.261677706685311
50	-0.249004446594605
51	-0.243832637368833
52	-0.252164257500842
53	-0.256618266956842
54	-0.253769937203589
55	-0.261069313288575
56	-0.271178478262639
57	-0.257973617504216
58	-0.263003095702890
59	-0.306864145248115
60	-0.251186278100589
61	-0.264689408576072
62	-0.286618991049774
63	-0.261935145801632
64	-0.269450089077332
65	-0.274019883913386
66	-0.269757613689310
67	-0.265910072713721
68	-0.276689434308622
69	-0.270239810771904
70	-0.261985273884244
71	-0.281166761547173
72	-0.264776894487772
73	-0.282403388073977
74	-0.285684329235023
75	-0.267672978470012
76	-0.274004187545430
77	-0.273495212921101
78	-0.271731535683048
79	-0.299938819077282
80	-0.265004029659295
81	-0.268122211552457
82	-0.290676817269316
83	-0.295501300713754
84	-0.274985443268470
85	-0.274538447641933
86	-0.296837026057874
87	-0.277328977190450
88	-0.277949577174733
89	-0.269595925310989
90	-0.273329825110225
91	-0.266073031719377
92	-0.278818505297360
93	-0.277928443152311
94	-0.277033239897359
95	-0.281483989873524
96	-0.285337954345424
97	-0.280217866831256
98	-0.277805527255693
99	-0.279477150230430
100	-0.288688733949487
101	-0.269387162288929
102	-0.286291583707637
103	-0.292608728877438
104	-0.280488057444736
105	-0.289450122464298
106	-0.293153823034486
107	-0.277299396738360
108	-0.317236117203207
109	-0.285691917901317
110	-0.275347060427263
111	-0.280412754874731
112	-0.280023596943940
113	-0.292265779331783
114	-0.291022324089878
115	-0.281247574413730
116	-0.279621531239475
117	-0.312059691117160
118	-0.279360287234238
119	-0.281124453683488
120	-0.281148030694610
121	-0.286083854451955
122	-0.273251596748260
123	-0.287265807573680
124	-0.306675580890405
125	-0.286124755068058
126	-0.281722761241136
127	-0.283500194741216
128	-0.308577993954394
129	-0.290106928049058
130	-0.306305041913786
131	-0.287535100255265
132	-0.286536640576736
133	-0.280032922614602
134	-0.295854539755968
135	-0.380380911820646
136	-0.295062607210493
137	-0.297907917922303
138	-0.288852416086811
139	-0.297475915676135
140	-0.295268600115070
141	-0.296102604963798
142	-0.303008911820213
143	-0.288555810050790
144	-0.292718106061754
145	-0.289907677343185
146	-0.298819699192832
147	-0.294540130590830
148	-0.292174008677380
149	-0.285436534633233
150	-0.284616549495590
151	-0.299404936840776
152	-0.302731021066186
153	-0.286146092682772
154	-0.289361611554955
155	-0.302962487143657
156	-0.278718370783044
157	-0.304211583625051
158	-0.292920891750241
159	-0.293350204732710
160	-0.307789129604067
161	-0.290351688970518
162	-0.294491525145840
163	-0.307702677470414
164	-0.309308448186358
165	-0.294895529633526
166	-0.289594817267179
167	-0.313433073948418
168	-0.327014074554848
169	-0.310797987054605
170	-0.309627840803015
171	-0.304374170134229
172	-0.288607923266197
173	-0.303869218301321
174	-0.305235687480105
175	-0.299955558475441
176	-0.296897038817570
177	-0.292173845404124
178	-0.297873923246329
179	-0.294755818231527
180	-0.291366621712934
181	-0.298450841465915
182	-0.308977208736326
183	-0.320090276290027
184	-0.345182370663838
185	-0.323664808189126
186	-0.306892851363974
187	-0.319675953299363
188	-0.375934711766777
189	-0.291091813011691
190	-0.329326099343850
191	-0.297119592695009
192	-0.305607637794542
193	-0.343724755746311
194	-0.301848390115374
195	-0.331458847717320
196	-0.299072319777157
197	-0.320250174726424
198	-0.310010060933712
199	-0.321085125168390
200	-0.312753767163527
201	-0.297700015763491
202	-0.334780523006633
203	-0.319438188143416
204	-0.303878879244110
205	-0.320550338966604
206	-0.315090372589073
207	-0.298500104084627
208	-0.306708179660715
209	-0.310320395766988
210	-0.325761609520699
211	-0.309059718595513
212	-0.322167000438701
213	-0.319388101044600
214	-0.315732091509745
215	-0.326721183231539
216	-0.310100190452755
217	-0.310935338673322
218	-0.317878320995876
219	-0.325523533289415
220	-0.320062843798746
221	-0.319703158091381
222	-0.310224306892028
223	-0.316714101611798
224	-0.317407628877667
225	-0.319784620799701
226	-0.315799398775667
227	-0.354474840191575
228	-0.328160418337540
229	-0.322619090409731
230	-0.331799932454695
231	-0.321807085747789
232	-0.311231631509022
233	-0.325371821156080
234	-0.325563200201450
235	-0.316963679839958
236	-0.312984031976650
237	-0.340502496040300
238	-0.325373983802915
239	-0.338524690966772
240	-0.329921893471244
241	-0.323316007840298
242	-0.332857044380746
243	-0.332154469859472
244	-0.328399186407152
245	-0.320945589379207
246	-0.320494686974659
247	-0.317384073583728
248	-0.332104701559436
249	-0.329791700175495
250	-0.327702909517139
251	-0.320872695223906
252	-0.332082234146406
253	-0.328497140728519
254	-0.328570310988174
255	-0.356172018536802
256	-0.339453459144535
257	-0.340969291706713
258	-0.393702188913649
259	-0.343863494228119
260	-0.332064683157244
261	-0.326802566698318
262	-0.340966599499135
263	-0.354017647210701
264	-0.306729924658085
265	-0.339434597828308
266	-0.329721222017964
267	-0.329416051193546
268	-0.348552575450828
269	-0.329638585533585
270	-0.336461926816078
271	-0.342068403222651
272	-0.335945212672527
273	-0.332843574575182
274	-0.338193727381935
275	-0.345801220767121
276	-0.343762253159888
277	-0.339199398811561
278	-0.328051407899173
279	-0.338629136459534
280	-0.313575682794955
281	-0.355395066184900
282	-0.337799329863975
283	-0.455747381195632
284	-0.362815726482558
285	-0.364426123939858
286	-0.324606439463576
287	-0.341117197270450
288	-0.346914065724636
289	-0.336103338883939
290	-0.332640193048154
291	-0.341458494209828
292	-0.358717128101374
293	-0.325676743865298
294	-0.354508566185686
295	-0.341555206995764
296	-0.363408828911589
297	-0.335687061039519
298	-0.335055418578264
299	-0.337463726232991
300	-0.341773682027809
301	-0.335419084299961
302	-0.333064368538813
303	-0.342143567272820
304	-0.367016995454494
305	-0.352067120019744
306	-0.321502228632029
307	-0.348347425259723
308	-0.354406048777696
309	-0.361640916639714
310	-0.354007904723815
311	-0.448622318235798
312	-0.343614311756417
313	-0.342500248683427
314	-0.332535845740034
315	-0.326605120213607
316	-0.361781422170712
317	-0.353862640335581
318	-0.438661351291421
319	-0.355063571336406
320	-0.336410479346960
321	-0.346291374219145
322	-0.352609581510968
323	-0.367118708967123
324	-0.348533762150261
325	-0.350908623298942
326	-0.362495232681583
327	-0.348411786890380
328	-0.374331663192251
329	-0.344419479336239
330	-0.348108264112851
331	-0.364182343275967
332	-0.341489801654126
333	-0.366407805535056
334	-0.358779973581969
335	-0.409206570388306
336	-0.349622945733724
337	-0.338151466778571
338	-0.350088235526747
339	-0.347885743256543
340	-0.362614855666732
341	-0.359623412608641
342	-0.358500472066132
343	-0.348636849599833
344	-0.352716619565651
345	-0.362660829099679
346	-0.496263997594797
347	-0.359986427594281
348	-0.353693651968242
349	-0.345080080192271
350	-0.355368081620585
351	-0.345537669459199
352	-0.371341110133909
353	-0.360733280096959
354	-0.502280818597165
355	-0.384729078702824
356	-0.409183195081912
357	-0.352349399029969
358	-0.367557211120185
359	-0.376065025657418
360	-0.365841995089368
361	-0.358367815430211
362	-0.378960618647591
363	-0.374113062300639
364	-0.365638847671020
365	-0.365972598326895
366	-0.380363410237045
367	-0.367481226897435
368	-0.366467857281493
369	-0.376324004584652
370	-0.362532873248376
371	-0.387328103574305
372	-0.454620678565031
373	-0.371963774907531
374	-0.347581475892396
375	-0.365401877872224
376	-0.374059094149482
377	-0.436016165969489
378	-0.373362861714851
379	-0.372844981975975
380	-0.353913239632572
381	-0.374243124017469
382	-0.361289434733075
383	-0.357238693543021
384	-0.383893336020025
385	-0.363166486460529
386	-0.360985550451050
387	-0.363178011960627
388	-0.368466578180452
389	-0.352872033151939
390	-0.352997227421256
391	-0.367956767208202
392	-0.386177084690441
393	-0.366234277996457
394	-0.357902539323756
395	-0.386112641914588
396	-0.367982741513286
397	-0.390732189445369
398	-0.370798547569501
399	-0.363029603851998
400	-0.364486376870337
401	-0.379177693147344
402	-0.365460154068673
403	-0.371180174300213
404	-0.371855464779847
405	-0.354883096049539
406	-0.369222778367320
407	-0.379116004665504
408	-0.360149846883567
409	-0.375685533479886
410	-0.382046278028093
411	-0.382011494419448
412	-0.371763102490104
413	-0.364062329306954
414	-0.372531359043438
415	-0.392687545380029
416	-0.373252978940599
417	-0.367827938244382
418	-0.370781499443326
419	-0.397026741897337
420	-0.374843540798996
421	-0.374191811602685
422	-0.373071744350225
423	-0.371998062833141
424	-0.374229479879202
425	-0.380038635642467
426	-0.359407169221390
427	-0.346501149494899
428	-0.409333522501966
429	-0.385727153009172
430	-0.367704755578345
431	-0.394633642963556
432	-0.387389575629243
433	-0.399906593073400
434	-0.387405087644926
435	-0.378572356699690
436	-0.378302412821292
437	-0.405892103639355
438	-0.396189437888756
439	-0.379646513850223
440	-0.392903993713428
441	-0.368853032837428
442	-0.382919791092873
443	-0.398434541901303
444	-0.392473144181269
445	-0.483185707261779
446	-0.391765199747579
447	-0.382326478392595
448	-0.365982445886230
449	-0.386788342928739
450	-0.385826548526959
451	-0.394479305003898
452	-0.405726936553716
453	-0.390585827231143
454	-0.595856713354134
455	-0.402216874367444
456	-0.372578050640948
457	-0.400202702352263
458	-0.385663709070463
459	-0.391521472037827
460	-0.392717441042254
461	-0.399115754581471
462	-0.377245953054685
463	-0.421998309016955
464	-0.382730423972713
465	-0.383151256325023
466	-0.469116500985281
467	-0.401643727329705
468	-0.392858394253495
469	-0.386669747925733
470	-0.398913516265384
471	-0.380173327881117
472	-0.405785451563365
473	-0.396449472701690
474	-0.424899726980630
475	-0.393382151363029
476	-0.375857846919336
477	-0.396728820265709
478	-0.384101270677214
479	-0.426433005773972
480	-0.391017885308202
481	-0.397163893685185
482	-0.402050404701017
483	-0.392778218988219
484	-0.394026792278303
485	-0.408707899368447
486	-0.395938502465190
487	-0.396019531623975
488	-0.389399862572093
489	-0.403471651055039
490	-0.396422138184216
491	-0.388150774211347
492	-0.379881984077431
493	-0.410798064623946
494	-0.395592811501745
495	-0.385268746597449
496	-0.413364319477040
497	-0.400109862495604
498	-0.427093805960508
499	-0.387239719830125
500	-0.386802944233215
501	-0.385240295592432
502	-0.415355449184520
503	-0.390556228061458
504	-0.401082671597349
505	-0.399127253319961
506	-0.411416292406961
507	-0.398953579215675
508	-0.421956612041450
509	-0.414084514434635
510	-0.404190612811869
511	-0.415292832512315
512	-0.414019559254797
513	-0.407184461662634
514	-0.393792812346581
515	-0.405191442162580
516	-0.437995129756621
517	-0.397253575167700
518	-0.415504017628952
519	-0.417124337353634
520	-0.405938973284491
521	-0.411081497477721
522	-0.396347056708748
523	-0.409742990220418
524	-0.411296785514759
525	-0.445179287048698
526	-0.410094327810680
527	-0.412482220736833
528	-0.402891284726346
529	-0.395894377298392
530	-0.423893556290841
531	-0.406876996139745
532	-0.447133698486413
533	-0.418688870332766
534	-0.430085628160396
535	-0.414574735882682
536	-0.434713667786250
537	-0.417152559043161
538	-0.412887634101487
539	-0.463981225965353
540	-0.449648104157899
541	-0.435051786848830
542	-0.402183842095091
543	-0.435802857400258
544	-0.406528368844109
545	-0.410091217961233
546	-0.429684286131981
547	-0.421514305932434
548	-0.433766332629845
549	-0.442252309723317
550	-0.434567080395761
551	-0.430707542671508
552	-0.421821873813682
553	-0.484896444848541
554	-0.425482784229393
555	-0.428466993210584
556	-0.428005394672314
557	-0.435818951855609
558	-0.416445157333121
559	-0.436780325075657
560	-0.427555939860382
561	-0.450480900508854
562	-0.413823445548139
563	-0.438952119258292
564	-0.396588701182331
565	-0.434833429106744
566	-0.438145332838820
567	-0.432833210427224
568	-0.438318669969853
569	-0.442936756153135
570	-0.441042528076855
571	-0.432377685774920
572	-0.444896580872644
573	-0.441217936958642
574	-0.453240877116292
575	-0.442114597699109
576	-0.468836779347785
577	-0.456580105268089
578	-0.451938994799034
579	-0.430653767016737
580	-0.463021587798307
581	-0.438553717884027
582	-0.448796491545580
583	-0.416993208397051
584	-0.444432131567129
585	-0.444537357548609
586	-0.453623408898788
587	-0.453003572241210
588	-0.461972086801736
589	-0.439155153027498
590	-0.738913181978997
591	-0.458974917460860
592	-0.456590513766662
593	-0.516355321189735
594	-0.441711846921617
595	-0.464591965724739
596	-0.468164783025310
597	-0.474129375577287
598	-0.438810961766241
599	-0.483721549344510
600	-0.503755205423241
601	-0.469913414898146
602	-0.472923566851169
603	-0.459560146050734
604	-0.456319326342832
605	-0.497576436007539
606	-0.467505123675669
607	-0.473515724105033
608	-0.474312379192024
609	-0.501062585110978
610	-0.494349459193136
611	-0.485175166783623
612	-0.482796379243672
613	-0.505946250447891
614	-0.482107113722699
615	-0.487583350301357
616	-0.538142189933537
617	-0.483670238151523
618	-0.486642257331108
619	-0.506880071132413
620	-0.471363846729642
621	-0.803078950550845
622	-0.502964033973619
623	-0.504230779755312
624	-0.469428606164742
625	-0.523891856471453
626	-0.498525726760530
627	-0.513074999206249
628	-0.502419479972760
629	-0.514756054463265
630	-0.523306788262935
631	-0.542323831860122
632	-0.520800053729112
633	-0.506264032374351
634	-0.527407627052374
635	-0.512508336670404
636	-0.806673870301304
637	-0.496888581659412
638	-0.532060566777302
639	-0.525885648042666
640	-0.534754756198213
641	-0.515381179760772
642	-0.509020199815743
643	-0.533335306690959
644	-0.561871235393042
645	-0.529183754244649
646	-0.553452904876462
647	-0.515941828352285
648	-0.552499605494873
649	-0.531006443991085
650	-0.528934381346312
651	-0.546005900186156
652	-0.594767301188459
653	-0.536162567259498
654	-0.552225432548432
655	-0.539490845170945
656	-0.553157851642838
657	-0.542097325622282
658	-0.534516297188565
659	-0.592386159086534
660	-0.564979363261946
661	-0.622935650400185
662	-0.566894225523071
663	-0.570544838347523
664	-0.630482758211575
665	-0.620624803708810
666	-0.619765550888312
667	-0.654948027783035
668	-0.589909307322204
669	-0.589595215340984
670	-0.615153808624503
671	-0.722521633923217
672	-0.611515974573107
673	-0.634018602145356
674	-0.598819966652420
675	-0.613177999912426
676	-0.629429805770054
677	-0.619818366443835
678	-0.653284193161692
679	-0.643392428958778
680	-0.614596307428347
681	-0.645851412176973
682	-0.634496917861160
683	-0.657811778355913
684	-0.649815829460571
685	-0.612277675243958
686	-0.670470205242034
687	-0.796632714278382
688	-0.666979538607367
689	-0.664927918612082
690	-0.651411438095917
691	-0.662681289073328
692	-0.697480633501658
693	-0.675213579365998
694	-0.682296108967678
695	-0.714070047665761
696	-0.665533508528950
697	-0.662526094447303
698	-0.688165677190000
699	-0.719071473069326
700	-0.675330765369196
701	-0.708106015354126
702	-0.660276940784144
703	-0.663283614086425
704	-0.730121244989526
705	-0.693379440342328
706	-0.699653112496749
707	-0.697678637425968
708	-0.698248439404717
709	-0.726518998615026
710	-0.716353889489495
711	-0.793446859154001
712	-0.775058919278483
713	-0.733280308732808
714	-0.740421403478009
715	-0.709324504007691
716	-0.753439672736912
717	-0.760002699255340
718	-0.706707986777731
719	-0.903995567528552
720	-0.739608357705668
721	-0.739431455315771
722	-0.720213516320002
723	-0.781705000493773
724	-0.767417729249401
725	-0.733440196987312
726	-0.820427446392818
727	-0.745408370063904
728	-0.745279082770826
729	-0.947602004060546
730	-0.695410145783952
731	-0.773899253498801
732	-0.768764150620318
733	-0.723351392947216
734	-0.744717469848454
735	-0.761832980044119
736	-0.769869299899803
737	-0.750700641717812
738	-0.715751095747516
739	-0.743180926535866
740	-0.749254580325235
741	-0.799917977756154
742	-0.789976192493715
743	-0.759036018301007
744	-0.800845844963458
745	-0.947991908750418
746	-0.761416517526522
747	-0.721243268742280
748	-0.746640437108392
749	-0.783472336422956
750	-0.766690268111006
751	-0.775898920798836
752	-0.804067118218536
753	-0.789575569826350
754	-0.775773405859708
755	-0.829903926660346
756	-0.787582893458596
757	-0.772100850451145
758	-0.787555071747024
759	-0.803993406710125
760	-0.828130812303154
761	-0.778158105322326
762	-0.809053304591312
763	-0.827080866795482
764	-0.837668252958367
765	-0.844268906136777
766	-0.810985126617662
767	-0.838544641146127
768	-0.817510345828530
769	-0.841050161778263
770	-0.834219052298162
771	-0.795845952696231
772	-0.835049748107429
773	-1.01490997944974
774	-0.834124250525622
775	-0.841180044553513
776	-0.802917036387969
777	-0.808109554606807
778	-0.795627071392658
779	-0.880917851040460
780	-0.835666525828216
781	-0.883494299422784
782	-0.806341718444132
783	-0.861820994101220
784	-0.860260441715307
785	-0.938937215163571
786	-0.822465910344685
787	-0.922196091643873
788	-0.864770766245008
789	-0.892889313871177
790	-0.873501824030237
791	-0.851440789401298
792	-0.879100447041790
793	-0.846423749399985
794	-0.922900557200103
795	-0.846057300423826
796	-0.888077405723923
797	-1.06399765835064
798	-0.881758051590064
799	-0.922995612783521
800	-0.898379512941787
801	-0.868941151850063
802	-0.883250625817397
803	-0.929263481088170
804	-1.02912367990084
805	-0.885206958593863
806	-0.881430349328046
807	-0.925881279901827
808	-0.893948117397930
809	-0.902808882035737
810	-0.896172579179653
811	-0.916543516667702
812	-0.921111832931429
813	-0.895590474039585
814	-0.924493376505140
815	-1.02736731021907
816	-1.09939019959849
817	-0.964663953235889
818	-0.915373585964544
819	-1.07902124145692
820	-0.991828710444742
821	-0.946887748220537
822	-0.952546702669869
823	-0.926990470751863
824	-0.950267923552365
825	-1.15244447402791
826	-0.962072058656362
827	-0.934780063876552
828	-0.935845792583894
829	-0.925267882234405
830	-1.14071255759928
831	-1.00954664633294
832	-0.995093087723145
833	-0.924461304137169
834	-0.982078564952555
835	-0.956864815218565
836	-0.928361460317278
837	-0.974648365555397
838	-1.17068237497487
839	-0.929276530017656
840	-1.00702380588215
841	-0.901627109418986
842	-0.964433909277396
843	-0.976386553230422
844	-0.989030732290591
845	-1.04058092454714
846	-1.05734181824099
847	-1.04158689664321
848	-0.988169128263697
849	-0.982687877161748
850	-0.986865998993303
851	-0.973313758423960
852	-1.00345647797742
853	-1.00344451880264
854	-1.02502865011900
855	-1.01539090617308
856	-1.04705742770993
857	-1.04912153755411
858	-1.16934513708717
859	-1.01116234555344
860	-1.06871310802723
861	-1.02690810979522
862	-1.04232208536213
863	-1.06868859214983
864	-1.04702444430446
865	-1.02523695384529
866	-1.00816226451849
867	-1.01741982173751
868	-0.923530319022576
869	-1.05101229029324
870	-0.971918015029569
871	-1.05524414011294
872	-1.08237843373769
873	-1.07254946471836
874	-1.07530738135096
875	-1.08253822061735
876	-1.08358256530982
877	-1.10155568006983
878	-1.08761694153991
879	-1.06866556874340
880	-1.07110142667271
881	-1.07599994371395
882	-1.10192844419722
883	-1.09926673920823
884	-1.13974866331512
885	-1.04503913194512
886	-1.11169168397037
887	-1.09349426445775
888	-1.16534135336714
889	-1.08328662786398
890	-1.13252328157397
891	-1.17105191205379
892	-1.17010902244562
893	-1.11238489534890
894	-1.37168911108491
895	-1.11974581544966
896	-1.27669534704628
897	-1.08770190507995
898	-1.19923191991118
899	-1.21220342369869
900	-1.25934521678225
901	-1.30901443893519
902	-1.22946361279892
903	-1.18040437551322
904	-1.16833498695383
905	-1.15803664489997
906	-1.24776693660401
907	-1.14137308088126
908	-1.21962759197609
909	-1.15214519035662
910	-1.36046355740844
911	-1.23378315046511
912	-1.26324933750515
913	-1.22022689715992
914	-1.20894154753701
915	-1.19058879360632
916	-1.24862313719221
917	-1.24313914980143
918	-1.22603949693474
919	-1.21113654335328
920	-1.17641047501775
921	-1.38446111383158
922	-1.22846526978800
923	-1.28796755821810
924	-1.37612255696056
925	-1.43967475737987
926	-1.27225026734860
927	-1.24150350852221
928	-1.29256313593422
929	-1.26801986835033
930	-1.22540603809800
931	-1.26960653352180
932	-1.27679621247140
933	-1.37369201177562
934	-1.25583487834985
935	-1.26571343906623
936	-1.30208028742407
937	-1.34079141691721
938	-1.21367998188799
939	-1.34314710443943
940	-1.32839569396661
941	-1.27394936540954
942	-1.24888328642245
943	-1.25868548369273
944	-1.29052442841668
945	-1.27775335072972
946	-1.29055742930819
947	-1.42927647375080
948	-1.27898767130680
949	-1.19456118567047
950	-1.36054731289922
951	-1.32149068110527
952	-1.30641039012851
953	-1.33779194138308
954	-1.32741202074192
955	-1.43060834363322
956	-1.31605553440501
957	-1.35849462538676
958	-1.31832975745741
959	-1.29041787467511
960	-1.31488005864666
961	-1.30677541441061
962	-1.44875258775306
963	-1.28516744072465
964	-1.29857087941437
965	-1.32888318982825
966	-1.35083520981311
967	-1.32956579000390
968	-1.33847469045019
969	-1.28814045913261
970	-1.39420605281407
971	-1.39938275232973
972	-1.37921765099510
973	-1.36398120390311
974	-1.32538077504808
975	-1.33775087874228
976	-1.40286274589960
977	-1.34321007096813
978	-1.37147694374117
979	-1.41834085815618
980	-1.35492676206384
981	-1.35219489656777
982	-1.33644147724589
983	-1.35790503375823
984	-1.43878607016997
985	-1.41331183579673
986	-1.37039726906220
987	-1.42233951244516
988	-1.41552398701546
989	-1.39444823564447
990	-1.36244344860579
991	-1.49528483061714
992	-1.36799435603157
993	-1.40460061333585
994	-1.39818663588871
995	-1.43396358712146
996	-1.42306544934329
997	-1.50971665641639
998	-1.37702231432678
999	-1.40767856112747
1000	-1.44227089798693
1001	-1.38063915090435
1002	-1.35518379336193
1003	-1.51814854948019
1004	-1.41783323605827
1005	-1.40254579205540
1006	-1.37030395985179
1007	-1.38641918299778
1008	-1.39959123180627
1009	-1.50287102063476
1010	-1.44605760613411
1011	-1.43624308275735
1012	-1.44543265102357
1013	-1.47309696292824
1014	-1.42124300767478
1015	-1.49492043146202
1016	-1.35120478626056
1017	-1.45130875608723
1018	-1.51000541504545
1019	-1.41705285450060
1020	-1.54646067932594
1021	-1.65487372128467
1022	-1.37642513782798
1023	-1.42074161352079
1024	-1.45873991174167
1025	-1.47885610287994
1026	-1.46305203573111
1027	-1.49039643541499
1028	-1.51038391508998
1029	-1.50260369731456
1030	-1.50378183456304
1031	-1.50553004559079
1032	-1.43123986016549
1033	-1.45748938053259
1034	-1.55149324782519
1035	-1.46317825110792
1036	-1.48167074360428
1037	-1.42885899908617
1038	-1.54469732965853
1039	-1.53323397826574
1040	-1.48314179705614
1041	-1.48751197769558
1042	-1.52606093113131
1043	-1.56601268662709
1044	-1.51692154293680
1045	-1.40202839428171
1046	-1.55210707572614
1047	-1.46368886851337
1048	-1.54549050734865
1049	-1.45500750274192
1050	-1.51800143567294
1051	-1.51033231201336
1052	-1.50229634350343
1053	-1.58257398165070
1054	-1.54252286018099
1055	-1.58122401952206
1056	-1.56851365263283
1057	-1.51363336709270
1058	-1.54355243101815
1059	-1.59374119947398
1060	-1.62023181612684
1061	-1.56403504116010
1062	-1.60520627038999
1063	-1.62121019243600
1064	-1.56427448877878
1065	-1.72179875639766
1066	-1.55917549724612
1067	-1.56883983359996
1068	-1.59971795808224
1069	-1.66175789972393
1070	-1.59370959065475
1071	-1.71452239105972
1072	-1.62410121934725
1073	-1.59815941832681
1074	-1.53468132855235
1075	-2.10489511945689
1076	-1.60179259088502
1077	-1.57912282975202
1078	-1.66484688203880
1079	-1.57014746473964
1080	-1.52785787168308
1081	-1.49238038764584
1082	-1.60033910492491
1083	-1.47891047326914
1084	-1.62126607078729
1085	-1.74398203955382
1086	-1.68921072242532
1087	-1.56647938655770
1088	-1.61747412409715
1089	-1.65775605855184
1090	-1.64019236980048
1091	-1.67289461205792
1092	-1.64616823802195
1093	-1.63238448932454
1094	-1.61238856133270
1095	-1.68224167518122
1096	-1.67444962025918
1097	-1.67275584817734
1098	-1.64889037015602
1099	-1.74981382665257
1100	-1.63517463896415
1101	-1.57610989855616
1102	-1.62760142616254
1103	-1.68646787996058
1104	-1.61015723778458
1105	-1.61874592276115
1106	-1.68719102844055
1107	-1.58245307769606
1108	-1.71926958277258
1109	-1.68491928979749
1110	-1.74398866631466
1111	-2.14443579098228
1112	-1.81896345482914
1113	-1.69451275025678
1114	-1.70340856926046
1115	-1.72356529428142
1116	-1.91502565245312
1117	-1.67688767800628
1118	-1.66853480850633
1119	-1.66404926082991
1120	-1.84485076578800
1121	-1.84745841579116
1122	-1.79741053310009
1123	-1.73290046733175
1124	-1.74185563462101
1125	-1.67704560167090
1126	-1.68635801034416
1127	-1.82054957822415
1128	-1.73824856743575
1129	-1.67934422752015
1130	-1.78823981332783
1131	-1.74365848510787
1132	-1.77685410759229
1133	-1.78938382531297
1134	-1.85072187497394
1135	-1.78877369856582
1136	-1.79220644625800
1137	-1.93108906978313
1138	-1.82136745090350
1139	-1.83004594226698
1140	-1.75358153731970
1141	-1.84588626275584
1142	-1.80939586145535
1143	-1.84815035744787
1144	-1.75047181232155
1145	-1.82199333189468
1146	-1.89368814880311
1147	-1.82352958927559
1148	-1.86065691435625
1149	-1.92757600934283
1150	-1.74765459184194
1151	-1.83071219651234
1152	-1.85869267043809
1153	-1.81711837305135
1154	-1.85379066096394
1155	-1.82650896829537
1156	-1.85630493617136
1157	-1.77328356169689
1158	-1.90552509533446
1159	-1.81764469695471
1160	-1.88668476797483
1161	-1.83472014990053
1162	-1.79417497075835
1163	-1.80133226766915
1164	-1.90675936309228
1165	-1.85384716729951
1166	-1.89349784908449
1167	-1.88118063785416
1168	-1.80816112765038
1169	-2.01299886834460
1170	-1.78583278290630
1171	-1.85563923457378
1172	-1.86208916669617
1173	-1.96721769218934
1174	-1.90599686279743
1175	-1.89827647451161
1176	-1.89913164246032
1177	-1.97544545290483
1178	-1.92071733052692
1179	-1.94124905106162
1180	-1.92186157852913
1181	-2.16739977298583
1182	-1.88856083019982
1183	-1.85852465706929
1184	-1.94947976402774
1185	-2.00415728372718
1186	-1.95539708384400
1187	-1.88441393438629
1188	-1.94331441066542
1189	-1.80449076708970
1190	-1.94495895690000
1191	-2.02599601331008
1192	-1.96880518935314
1193	-1.89482792138278
1194	-2.11098333122946
1195	-1.99839652984918
1196	-1.98630417271123
1197	-2.03843858891750
1198	-2.10016391014290
1199	-2.21150982702375
1200	-1.95127832175272
1201	-2.02003502492013
1202	-1.93658758898785
1203	-2.02495118468700
1204	-2.02287923295207
1205	-2.03766113489582
1206	-2.00438540722544
1207	-1.99584057769558
1208	-2.18412544109409
1209	-2.03949334298947
1210	-2.08441707127989
1211	-2.05722168238796
1212	-2.11328764862586
1213	-2.04513709090776
1214	-2.09606114002845
1215	-2.04697122235370
1216	-2.06171775028192
1217	-2.05923613455879
1218	-2.13569080588136
1219	-2.08085150114511
1220	-2.05578191938082
1221	-2.11353009375271
1222	-2.13556030864891
1223	-2.08536072763907
1224	-1.92336379810849
1225	-2.06890753139259
1226	-2.06195727459438
1227	-2.15403069005696
1228	-2.12776130016535
1229	-2.07519466640220
1230	-2.08355959629141
1231	-2.08161105531273
1232	-2.02983989944568
1233	-2.13226880100217
1234	-2.13274594882361
1235	-2.21700935040349
1236	-2.19040977833487
1237	-2.10012016469021
1238	-2.25527826036784
1239	-2.07996730828051
1240	-2.30519040450264
1241	-2.27646122350426
1242	-2.29838144443766
1243	-2.14066398724292
1244	-2.09158763247509
1245	-2.16559648267265
1246	-2.26102251084778
1247	-2.01758611132399
1248	-2.22611328841253
1249	-2.23650126286761
1250	-2.31531002099251
1251	-2.16850112558260
1252	-2.29409292402803
1253	-2.34964453630902
1254	-2.14814033381195
1255	-2.33306728533571
1256	-2.22925030116916
1257	-2.22694248646056
1258	-2.26202565130461
1259	-2.41943982548243
1260	-2.36650729778739
1261	-2.19281580249316
1262	-2.30840994324088
1263	-2.31662840320202
1264	-2.30654080296484
1265	-2.16249835876575
1266	-2.36064928153801
1267	-2.41021428200239
1268	-2.25732220249070
1269	-2.39613403612474
1270	-2.33307314933651
1271	-2.24583363884135
1272	-2.57090589860016
1273	-2.37578875803565
1274	-2.26687659002317
1275	-2.26515492740887
1276	-2.28227490947090
1277	-2.27565135629629
1278	-2.33574274982076
1279	-2.25285113166009
1280	-2.25445165123127
1281	-2.37389772586361
1282	-2.34836488628238
1283	-2.24327108729231
1284	-2.34096991202746
1285	-2.36279078050178
1286	-2.37142126424679
1287	-2.33978509238991
1288	-2.44277139259270
1289	-2.32502735715056
1290	-2.44713977018749
1291	-2.31568900734397
1292	-2.48378811701584
1293	-2.37040547114498
1294	-2.49462225408112
1295	-2.43447317358809
1296	-2.34620703230365
1297	-2.34737455607101
1298	-2.32658230250629
1299	-2.47085429108350
1300	-2.44015399409043
1301	-2.43203786730436
1302	-2.41068800905004
1303	-2.41801316376469
1304	-2.38952117372221
1305	-2.39565749330249
1306	-2.51164995686575
1307	-2.40667403792685
1308	-2.32361158085359
1309	-2.37870717712975
1310	-2.48891955360555
1311	-2.47063376897436
1312	-2.40818911437324
1313	-2.52432301331705
1314	-2.48228341971124
1315	-2.39861756135136
1316	-2.47165632217228
1317	-2.66580737812441
1318	-2.46704135923130
1319	-2.47832713843161
1320	-2.79387619372778
1321	-2.56678305572809
1322	-2.52440911110760
1323	-2.53589992377134
1324	-2.68968981584142
1325	-2.58761423704064
1326	-2.60225981739624
1327	-2.39755744156462
1328	-2.46693608816458
1329	-2.51536180896141
1330	-2.52271674354409
1331	-2.43592640016295
1332	-2.47669668413887
1333	-2.68843995811441
1334	-2.42987911812930
1335	-2.57270746461816
1336	-2.45600175649806
1337	-2.67416984205608
1338	-2.46165826884506
1339	-2.55039329496974
1340	-2.59849354838260
1341	-2.61115462734420
1342	-2.57033934981377
1343	-2.65179802971249
1344	-2.43237570168447
1345	-2.73541370284218
1346	-2.64329036237229
1347	-2.63791297808033
1348	-2.58145126858522
1349	-2.67212750094225
1350	-2.61455512389252
1351	-2.68535877728731
1352	-2.55384443179696
1353	-2.79752118338309
1354	-2.51054652550103
1355	-2.47172268245603
1356	-2.66500877655676
1357	-2.50890185399001
1358	-2.75383810960006
1359	-2.64075902343146
1360	-2.58874083379512
1361	-2.50963589850121
1362	-2.72965346382765
1363	-2.75464758846935
1364	-2.83904843749982
1365	-2.49187730952173
1366	-2.57130710685037
1367	-2.63814055192630
1368	-2.62199791367955
1369	-2.61790214212218
1370	-2.70182817936833
1371	-2.70084890280609
1372	-2.72048436471645
1373	-2.94055996636345
1374	-2.54259289447927
1375	-2.70132870154257
1376	-2.74525380806266
1377	-2.86490365548177
1378	-2.80811175230899
1379	-2.93353458359055
1380	-2.83473697440623
1381	-2.77278052509975
1382	-2.69119834709978
1383	-2.74703938651855
1384	-2.92156877639356
1385	-2.77228628946670
1386	-2.92930580902534
1387	-2.79395413323151
1388	-2.79769274526503
1389	-2.87943800227410
1390	-2.89322723094067
1391	-2.82039906642201
1392	-2.92392165050995
1393	-2.68767487102367
1394	-2.80892312961982
1395	-2.94673318817100
1396	-2.87309541002131
1397	-2.66488030997281
1398	-2.70796032480762
1399	-2.92076264227918
1400	-2.88938630247453
1401	-2.85584271626158
1402	-3.21184220548641
1403	-2.97766319600859
1404	-2.89094203157031
1405	-2.89116397655903
1406	-3.06170777303476
1407	-2.82913709582846
1408	-2.79638215559581
1409	-3.05181496454940
1410	-3.19579646879320
1411	-3.02417035547310
1412	-3.06322274225512
1413	-2.85253514670928
1414	-3.01255625632014
1415	-3.06500379005962
1416	-2.78303786151621
1417	-2.89807712431347
1418	-3.11721481810117
1419	-3.04843646042809
1420	-3.00432167989931
1421	-2.98335701582505
1422	-3.17676919347678
1423	-2.98761235611711
1424	-3.08309659153868
1425	-2.91000043656621
1426	-2.90787313586589
1427	-2.78615944062268
1428	-3.11889365148679
1429	-3.05682586624347
1430	-2.85273712925106
1431	-2.90057317938947
1432	-3.04417937386126
1433	-2.98344564872872
1434	-3.00282531399153
1435	-2.95294841364878
1436	-3.06788319048141
1437	-3.17339650108906
1438	-3.02498035147445
1439	-3.01041730449784
1440	-2.97014178872924
1441	-3.08378111120609
1442	-3.07296308557256
1443	-3.05113761132780
1444	-3.11416318114532
1445	-2.96653630017051
1446	-3.17739143055814
1447	-3.15785313668693
1448	-2.94434033133321
1449	-2.93224018999825
1450	-3.00325753033716
1451	-3.02991051495260
1452	-3.21655698148445
1453	-3.16741957561894
1454	-3.40853412511505
1455	-3.17070979459339
1456	-3.29830932710525
1457	-3.21685108501286
1458	-3.21579831167671
1459	-3.29778701377463
1460	-3.21063121003146
1461	-3.13328756930334
1462	-3.28909201106551
1463	-2.96005301664917
1464	-3.04459796727683
1465	-3.15419736138075
1466	-3.08062271320276
1467	-3.26632075973525
1468	-3.17623982149413
1469	-3.11548656481040
1470	-3.36460468946857
1471	-3.14188003132615
1472	-3.28975890107791
1473	-3.18137784107511
1474	-3.25657909723128
1475	-3.33688591492778
1476	-3.23819565626280
1477	-3.22958770975618
1478	-3.30578311443036
1479	-3.00727560127686
1480	-3.42395627026498
1481	-3.32607523254306
1482	-3.26600164170387
1483	-3.23079413238182
1484	-3.43769163090574
1485	-3.33168454249348
1486	-3.28500151186631
1487	-3.51441936770611
1488	-3.32158330485815
1489	-3.59750875942725
1490	-3.38967196794152
1491	-3.36840336841995
1492	-3.54585990893465
1493	-3.32444328126795
1494	-3.39019658690215
1495	-3.53744676183616
1496	-3.47024276397344
1497	-3.55334905429362
1498	-3.47057928840135
1499	-3.39615581991589
1500	-3.50128963658226
1501	-3.47251073685450
1502	-3.37224552185047
1503	-3.52428795171066
1504	-3.18982070764675
1505	-3.48959741617504
1506	-3.45230266295170
1507	-3.40846017010832
1508	-3.52237299323456
1509	-3.51512926251460
1510	-3.55074625479879
1511	-3.52075453910742
1512	-3.56209524569992
1513	-3.46283944921107
1514	-3.49247223602808
1515	-3.57373892807648
1516	-3.68697054514748
1517	-3.47981309121375
1518	-3.46620265725895
1519	-3.56079832307776
1520	-3.47673921842809
1521	-3.41060896331918
1522	-3.38299822133457
1523	-3.56436971102882
1524	-3.55185673824429
1525	-3.62044826947635
1526	-3.85043661666133
1527	-3.67895745302825
1528	-3.51854467764375
1529	-3.72211276910171
1530	-3.72097275385358
1531	-3.60797667878057
1532	-3.69665699857101
1533	-3.63564132299402
1534	-3.81955267540278
1535	-3.86704861724425
1536	-3.84260264264114
1537	-3.88841395981873
1538	-3.81959197625197
1539	-3.94289315353161
1540	-3.96195056073902
1541	-3.82138132803660
1542	-4.04745618215666
1543	-3.96689162626065
1544	-3.87710683429161
1545	-4.05263997988024
1546	-3.96527547351438
1547	-4.10410037998257
1548	-3.93070896217956
1549	-3.93081126330995
1550	-4.10460666744590
1551	-4.27043588355881
1552	-4.20858152684085
1553	-4.19803456722994
1554	-4.13196884470174
1555	-4.19001566779349
1556	-4.39307480573644
1557	-4.26380332655280
1558	-4.31060325161618
1559	-4.21156900525081
1560	-4.30988194126611

==> txtData/ReceivedPower.txt <==
1	NaN
2	NaN
3	NaN
4	NaN
5	-12.7982240172848
6	-12.7354529745160
7	-12.6701837477221
8	-13.1032710824518
9	-13.8003184191855
10	-13.2142024651052
11	-13.1813016676398
12	-13.4598770120621
13	-12.6121385023576
14	-12.5926764794294
15	-13.0080612199506
16	-12.5937309258991
17	-12.6549402853070
18	-12.7456952665467
19	-12.9723055265665
20	-13.0986667551098
21	-12.9144407981873
22	-12.7017260761738
23	-12.7658984670281
24	-13.0533142882620
25	-12.4270876037359
26	-12.7566428362910
27	-12.7040779355905
28	-13.0984800044378
29	-12.7774768828583
30	-12.5750505590497
31	NaN
32	NaN
33	NaN
34	NaN
35	-12.5270602692766
36	-13.0926247022033
37	-12.6691381782638
38	-12.5884822312663
39	-12.4130431208849
40	-12.4151808829914
41	-12.1500830334425
42	-12.3638910017395
43	-12.2995781807177
44	-12.2291918628283
45	-12.7068538043745
46	-12.6045279082242
47	-12.3838568354840
48	-12.3953629597558
49	-12.3198825505690
50	-12.2954161725158
51	-12.3500960752892
52	-12.4632102041071
53	-12.2822897935629
54	-12.3119502487334
55	-12.3434879179174
56	-12.2839101665497
57	-12.6401503416245
58	-12.5359991333457
59	-12.4983002221704
60	-12.4500628205617
61	NaN
62	NaN
63	NaN
64	NaN
65	-12.5438120699047
66	-12.6484764624047
67	-12.4933788212863
68	-12.2872473876461
69	-12.2971132087202
70	-12.6446869429065
71	-12.5256334724889
72	-12.3686965932517
73	-12.7691892138450
74	-12.4782118856925
75	-12.3859767332638
76	-12.4147835624117
77	-12.3786485734081
78	-12.3210071682108
79	-12.4914687484279
80	-12.6519396402114
81	-12.6998652116738
82	-12.5197887635115
83	-12.6038117042451
84	-12.3220049903138
85	-12.3228439648747
86	-12.5446704192330
87	-12.7980567221128
88	-12.2998151166608
89	-12.4000423110485
90	-12.3247281473041
91	NaN
92	NaN
93	NaN
94	NaN
95	-13.7677549983748
96	-13.4130468241015
97	-13.7865196279587
98	-14.2700747279784
99	-13.9280114679109
100	-14.6146108442711
101	-15.2673681149602
102	-15.3731719191465
103	-15.7297136455782
104	-15.2090659038891
105	-15.0262204152656
106	-15.5491950141291
107	-15.2611039676105
108	-15.0285714467135
109	-15.1500531432721
110	-15.0275695435243
111	-15.4063726795912
112	-15.6086189497158
113	-15.9503999698240
114	-15.1403548539313
115	-14.7123391426958
116	-14.8965906180481
117	-15.1630714058438
118	-15.2193971232022
119	-15.1655761084008
120	-14.7901487354741
121	NaN
122	NaN
123	NaN
124	NaN
125	-14.5861999063019
126	-15.0465046631869
127	-14.7488464591026
128	-14.6211185523030
129	-14.6167926518970
130	-14.2638771213980
131	-13.9463443917714
132	-13.8893636010693
133	-13.7637439254536
134	-14.3692711667415
135	-13.9604757537393
136	-13.7934552104950
137	-13.7302128474853
138	-13.4093786094088
139	-13.4504792208997
140	-13.3183739630034
141	-13.2440673959787
142	-13.3990583250219
143	-13.0553652831919
144	-13.3566379574383
145	-13.1793028188467
146	-13.3318277931431
147	-13.1450231533178
148	-13.2028490844846
149	-13.1812398439280
150	-13.2505858234814
151	NaN
152	NaN
153	NaN
154	NaN
155	-12.6476379027110
156	-12.9893613776542
157	-12.8683977407985
158	-12.6592534568681
159	-13.1370012737274
160	-13.0554630844879
161	-13.6488222715231
162	-13.0242189009639
163	-13.1520985031673
164	-13.1247372912884
165	-13.3064237555610
166	-13.0500654197693
167	-13.3250111159585
168	-13.4000877617518
169	-13.6117522587967
170	-13.7692363632584
171	-14.3598334046173
172	-14.7869868763479
173	-14.9871250255823
174	-15.1798878978372
175	-14.8273589947209
176	-14.7363521893918
177	-14.8653965300011
178	-14.2201403713451
179	-14.1397961379899
180	-13.9630836579063
181	NaN
182	NaN
183	NaN
184	NaN
185	-13.7890998398889
186	-13.8999631922329
187	-14.5603878848020
188	-16.4926636556318
189	-16.1235035757426
190	-16.1385953368467
191	-15.7436522630974
192	-15.3741048192130
193	-15.6647820691773
194	-15.5422770173354
195	-15.7176255847033
196	-15.1948393678284
197	-15.1258572370713
198	-15.4220850975884
199	-15.6330280996104
200	-15.6081836514685
201	-15.8791018345621
202	-16.0670758199002
203	-16.3478879999450
204	-16.7556607757039
205	-16.6078458444173
206	-16.3701972989778
207	-16.1316922906770
208	-16.1227403172302
209	-16.1062844509125
210	-15.8629610563987
211	NaN
212	NaN
213	NaN
214	NaN
215	-15.6238506710161
216	-15.7621121551720
217	-15.2239003316209
218	-15.3175415502423
219	-15.6656613122828
220	-15.9765164676339
221	-15.8026606888269
222	-15.4828932630539
223	-15.2607401886304
224	-15.1141010249668
225	-14.9470223432435
226	-14.6126067988121
227	-14.9080046905417
228	-14.9555130106127
229	-15.2049335718904
230	-15.2376859732114
231	-15.1722099725193
232	-15.0661740566360
233	-15.1529772165934
234	-15.5097424657331
235	-15.7568666356087
236	-15.7399808363800
237	-15.2763453556359
238	-15.5903741386418
239	-15.3974244622138
240	-15.2976567874908
241	NaN
242	NaN
243	NaN
244	NaN
245	-15.8494322150960
246	-15.9049511028178
247	-16.0493168242984
248	-16.2529890707195
249	-16.5044037171500
250	-16.4767723193904
251	-16.6114235488826
252	-16.6289066008432
253	-16.5046149086335
254	-15.1883494164860
255	-14.5632410558101
256	-14.1344315793395
257	-14.1301317781091
258	-14.2902990493213
259	-14.2292666878195
260	-14.2444678826468
261	-14.6105515458388
262	-15.1609047024409
263	-15.6838198245130
264	-15.3897723821545
265	-15.2165063822150
266	-15.3690977346981
267	-13.8828928439303
268	-14.2044142884135
269	-14.2796240401885
270	-14.0445354996537
271	NaN
272	NaN
273	NaN
274	NaN
275	-14.7249678553502
276	-14.1044121256857
277	-14.3450962674646
278	-14.5983902503490
279	-14.6740640851811
280	-14.8118574714780
281	-14.7784488520026
282	-14.8243942370906
283	-15.2883501749674
284	-16.2165570591501
285	-17.4993984097269
286	-17.7689914140898
287	-18.2299520859513
288	-17.7112767150206
289	-16.7054874295179
290	-16.1422965123841
291	-15.6101810144901
292	-15.2040815505782
293	-15.3418175118566
294	-15.4009596580393
295	-15.3934857105378
296	-15.5007991617492
297	-15.9280612079158
298	-16.2492637920958
299	-16.1891470035335
300	-16.1209743928855
301	NaN
302	NaN
303	NaN
304	NaN
305	-15.5798393649578
306	-15.9858543032328
307	-15.9497368566802
308	-16.1744238589320
309	-16.4950623471458
310	-16.4803600052721
311	-16.1570948952406
312	-15.8729289401671
313	-15.8592664406353
314	-15.8608872495903
315	-15.5595130155618
316	-15.6308598790487
317	-15.9082793616640
318	-15.9968191831425
319	-15.6797738267844
320	-16.0057160724640
321	-16.0483095783009
322	-16.8165173634678
323	-17.5333376176639
324	-17.6732019194996
325	-17.4539906325802
326	-17.7205304257631
327	-17.7469475636538
328	-18.1359760613146
329	-18.1115897366006
330	-18.6825509624134
331	NaN
332	NaN
333	NaN
334	NaN
335	-20.2026022031611
336	-19.3116145996966
337	-18.6792057893926
338	-18.3934634134266
339	-18.1277549099922
340	-17.8517905568672
341	-17.6540314132363
342	-18.1859638520790
343	-18.8155343722701
344	-19.7210572245722
345	-19.8853595046561
346	-20.0604971674456
347	-19.8752789958064
348	-19.6060393725637
349	-19.4620852272511
350	-19.6497623043845
351	-19.5109669856407
352	-19.3377572886436
353	-19.7042243129057
354	-21.2598383843107
355	-21.3717846790495
356	-21.7911586707722
357	-21.5885630496048
358	-23.5211571201549
359	-24.8374163868268
360	-25.2012531007086
361	NaN
362	NaN
363	NaN
364	NaN
365	-25.4349553514198
366	-23.8120175394851
367	-21.8951758241599
368	-20.1938612709055
369	-18.9090765895844
370	-18.4256576613498
371	-18.4602892782551
372	-18.2188794069554
373	-17.8516577627606
374	-18.0615017362190
375	-18.4171797193783
376	-17.9523442516065
377	-17.0236022971258
378	-16.5433784576284
379	-15.5027449288424
380	-14.9214663760267
381	-14.3668984267659
382	-13.7676694539259
383	-13.5630649344121
384	-13.3117850403842
385	-13.3134630463640
386	-13.3533915896329
387	-13.2641926680985
388	-13.4813715505436
389	-13.3422976260802
390	-14.0195688903231
391	NaN
392	NaN
393	NaN
394	NaN
395	-13.8096942585769
396	-13.8407976983126
397	-13.7455661206750
398	-13.7342473248597
399	-13.8792140009215
400	-13.7636752655492
401	-13.7190774949193
402	-13.6868711274828
403	-13.4581454711452
404	-13.4514227966189
405	-13.3923330948830
406	-13.2615343703976
407	-13.2635599453190
408	-13.0635546491218
409	-12.7999183187925
410	-12.9231206906059
411	-12.9875481697321
412	-13.0008556093225
413	-13.0553352944162
414	-12.8171137869779
415	-13.0550838087095
416	-13.1300892321794
417	-12.9883756965301
418	-12.7173535275777
419	-13.1242970697173
420	-12.8435846383287
421	NaN
422	NaN
423	NaN
424	NaN
425	-13.3428242427368
426	-12.6127892807522
427	-12.5752097882952
428	-12.2091579811269
429	-12.3572119878208
430	-12.6715868639946
431	-12.7382576885877
432	-13.4218424411377
433	-12.8246937424796
434	-12.9866908598813
435	-12.6853180205437
436	-12.1448809665561
437	-12.0282251033110
438	-11.6661504199533
439	-13.0314998222902
440	-12.1989788015578
441	-12.3503207145800
442	-12.4178204412457
443	-12.1958771812663
444	-12.3384749116952
445	-12.4818334015045
446	-12.3780954016163
447	-12.4477149878366
448	-12.4667746664370
449	-12.4590017733297
450	-12.3580421315057
451	NaN
452	NaN
453	NaN
454	NaN
455	-12.5692571564375
456	-12.3807198770171
457	-12.7109934415638
458	-12.3357066239820
459	-12.0529356407672
460	-12.2785940848855
461	-12.2889378115654
462	-12.1104604122743
463	-12.3481976503246
464	-12.3903283569949
465	-12.1776039535765
466	-12.3302316338751
467	-12.2071847328398
468	-12.2420040572519
469	-12.0684733733695
470	-12.8821829572360
471	-12.1754654332373
472	-12.1204482772301
473	-12.2858846729898
474	-12.0803655467769
475	-12.2502359739198
476	-12.2813823860059
477	-12.2352929354624
478	-12.2228301963582
479	-12.1212530536758
480	-12.1378142888070
481	NaN
482	NaN
483	NaN
484	NaN
485	-11.9325158974928
486	-12.0160828819057
487	-11.9907387560490
488	-11.8708624780035
489	-11.8630733458095
490	-11.7713756303002
491	-11.7637219906041
492	-11.9443294053184
493	-12.4837105931669
494	-12.1913829182943
495	-11.9129813469406
496	-11.9493204823600
497	-11.9283991980577
498	-12.0039146781180
499	-12.1607028719796
500	-12.0989391769328
501	-11.8763630958027
502	-12.0763818811471
503	-11.9406738941837
504	-12.0158847597546
505	-12.0910738911983
506	-12.0442429100143
507	-11.9431643693216
508	-11.9749450046802
509	-11.9512803809110
510	-11.9231125495275
511	NaN
512	NaN
513	NaN
514	NaN
515	-11.9515265849170
516	-11.8632524160703
517	-12.2440543282792
518	-12.8504472480170
519	-12.6190540211549
520	-12.8432767234484
521	-12.1877798910702
522	-11.8857319476978
523	-12.2569918410470
524	-11.9203128180636
525	-11.7987254208989
526	-12.2180947799549
527	-11.8095483365483
528	-12.0623492895126
529	-12.2568952768683
530	-12.1289371015761
531	-12.4526454716065
532	-12.2782748087747
533	-12.1975311777645
534	-11.8462281464604
535	-12.0795091607948
536	-12.1272301279280
537	-11.8782032090324
538	-12.1104588914817
539	-12.1378597966875
540	-12.4991790776870
541	NaN
542	NaN
543	NaN
544	NaN
545	-11.7181949983019
546	-12.0056827787399
547	-11.9125314962205
548	-11.8443043628266
549	-12.2601818932427
550	-12.1327509357561
551	-12.0738622306712
552	-11.9455336341531
553	-12.0884721839578
554	-12.3441527553557
555	-12.2813092723192
556	-12.1402602632533
557	-12.1976887676463
558	-12.0893404548308
559	-12.0035613089086
560	-12.0300964960153
561	-12.2339453814261
562	-12.2473491761521
563	-12.1901595749961
564	-12.4533781544068
565	-12.4948783838060
566	-12.2482945310487
567	-12.0530274144565
568	-12.2976771361171
569	-12.3628041082001
570	-12.3188192397735
571	NaN
572	NaN
573	NaN
574	NaN
575	-12.4890275976069
576	-12.7263057871791
577	-12.6094158083598
578	-12.6963362474649
579	-12.7432541772243
580	-12.6701694481114
581	-12.6665829866644
582	-12.7540866928616
583	-12.7339183761597
584	-12.8226338837380
585	-12.7511327348866
586	-12.7718150986388
587	-12.9302850127856
588	-12.7951492416806
589	-13.3832968540055
590	-13.7012846806913
591	-13.2133115522497
592	-13.6942702849427
593	-13.0230642169696
594	-12.9688545061747
595	-13.2484393432193
596	-12.9747303910810
597	-12.8057294787489
598	-12.9049162831661
599	-12.8738741196333
600	-12.9783031181220
601	NaN
602	NaN
603	NaN
604	NaN
605	-13.4178153788264
606	-12.8359056936900
607	-13.1621648834334
608	-12.9043498096366
609	-12.9594540176719
610	-12.9579635247866
611	-13.2671397738401
612	-13.2714169532912
613	-13.1215858900631
614	-13.4907249412855
615	-13.3947296678119
616	-12.9519263408538
617	-13.5861018635559
618	-13.1707323206002
619	-13.6281150334009
620	-13.4553410500191
621	-13.3536235309177
622	-13.7457409346129
623	-13.1103751724667
624	-13.3879484540205
625	-13.3158849610329
626	-13.2599129967478
627	-13.6137381874629
628	-13.3750018759591
629	-13.5298107829038
630	-13.5684023612870
631	NaN
632	NaN
633	NaN
634	NaN
635	-13.0913605258589
636	-13.1845845218331
637	-12.8833128752204
638	-13.3572991996155
639	-13.2471125872694
640	-13.3364651211907
641	-13.3551933568017
642	-13.6330621368190
643	-13.2492814041574
644	-13.2942863602911
645	-13.3633905054256
646	-13.4584713237453
647	-13.4832367986952
648	-13.5868674614468
649	-13.2633757609423
650	-13.3732735775330
651	-13.4739056035098
652	-13.5279127522056
653	-13.9348366800581
654	-13.6180728625052
655	-13.6930325954703
656	-13.3725535180242
657	-13.8619701160037
658	-13.4548007461548
659	-13.6390380364842
660	-13.6893208364038
661	NaN
662	NaN
663	NaN
664	NaN
665	-13.8625917131205
666	-13.9224271614763
667	-14.4544134571900
668	-14.3092979307329
669	-15.1761778450859
670	-14.7783990474265
671	-14.3765293614811
672	-14.4744620142993
673	-14.0616931849267
674	-14.6618420067710
675	-14.4445264827919
676	-14.3607927311872
677	-14.5713194629434
678	-14.4173039195415
679	-14.6536298470960
680	-14.7387206212335
681	-14.4180148404448
682	-14.7555053836357
683	-14.3876540587299
684	-14.5257241024017
685	-14.3182343470873
686	-14.4962107970117
687	-14.3635136093775
688	-14.7251276699748
689	-14.3192916189072
690	-14.3405800980311
691	NaN
692	NaN
693	NaN
694	NaN
695	-14.3711534600061
696	-14.5876082517504
697	-14.7296930450154
698	-14.2194465910998
699	-14.3721851159668
700	-14.2336486200578
701	-14.0821015176595
702	-14.2685834115197
703	-14.2481119381950
704	-13.8492684022141
705	-13.6880384274651
706	-13.8204852647333
707	-14.0575086474388
708	-14.2200335880280
709	-13.8965041334611
710	-13.6840176247515
711	-14.0123574965297
712	-13.6668930822644
713	-13.8936322757067
714	-13.9347294561519
715	-13.8224314591371
716	-14.0880429790061
717	-13.8111132357703
718	-14.0545405437361
719	-13.7667599466324
720	-13.8360807566725
721	NaN
722	NaN
723	NaN
724	NaN
725	-14.1470722050333
726	-13.8869689305660
727	-14.2824454030037
728	-14.2313718810920
729	-14.0143250902494
730	-14.3521062659355
731	-14.2162104900578
732	-14.0267178301557
733	-14.5885879347138
734	-14.6997424248656
735	-14.4594066045999
736	-14.9053148943595
737	-14.9973638663026
738	-15.1793017596877
739	-14.7172027136346
740	-15.1334686988318
741	-15.3733971960312
742	-14.8672664446442
743	-15.1657266893648
744	-15.7989984030917
745	-16.4281186880508
746	-15.9060040049254
747	-16.1060266166281
748	-15.8580091974931
749	-16.3333338635321
750	-16.4555210808237
751	NaN
752	NaN
753	NaN
754	NaN
755	-18.0466376996605
756	-18.4638141997567
757	-17.9713197807911
758	-16.9162525564936
759	-18.4471952874492
760	-17.6393439757776
761	-17.4871594648103
762	-17.6005910720791
763	-17.6421331141426
764	-17.9207000713347
765	-17.4208625094987
766	-17.0035578874168
767	-17.1624768351810
768	-16.7322417302731
769	-16.6200952811445
770	-16.5265226633896
771	-16.4688148869917
772	-16.1576046918723
773	-16.2640142614883
774	-15.9644416074197
775	-16.0111064997753
776	-16.1816627437164
777	-16.0148262229196
778	-15.9698770432924
779	-16.0177640719980
780	-16.1419993167139
781	NaN
782	NaN
783	NaN
784	NaN
785	-16.1472280352301
786	-16.4829198939873
787	-16.5651037669128
788	-17.4507539727009
789	-17.1071706240388
790	-17.2076795302492
791	-16.8680258285634
792	-17.0625438648813
793	-17.4994472976982
794	-17.4780415901800
795	-17.4622529274833
796	-17.4337760290218
797	-17.3901296778974
798	-17.4353719973480
799	-17.7000624998442
800	-17.5462758433554
801	-17.0627891821850
802	-16.9199435238735
803	-17.3286133410723
804	-17.3711175971654
805	-17.4956876431420
806	-17.7622429681125
807	-17.7334896798388
808	-17.6960297462454
809	-17.7721306023445
810	-17.6481366580224
811	NaN
812	NaN
813	NaN
814	NaN
815	-17.1591647201942
816	-17.7590579328706
817	-18.1354945766637
818	-18.2880540530910
819	-18.1169943123710
820	-18.1428747680935
821	-17.8278337684116
822	-17.8067575714299
823	-18.1929949428678
824	-17.5778801109082
825	-18.0890000535256
826	-18.0171889467414
827	-17.8405414985041
828	-17.7588230189284
829	-18.0575794598770
830	-17.7165427263218
831	-17.9504141697310
832	-18.2990233615657
833	-18.3514900060633
834	-18.4237928610067
835	-17.7340324907100
836	-17.8664524220066
837	-17.5596114733278
838	-18.0807968769184
839	-17.7892381637873
840	-17.5735433674472
841	NaN
842	NaN
843	NaN
844	NaN
845	-18.1532756280195
846	-17.4033034743598
847	-17.3916459986952
848	-17.2057208531642
849	-17.0956895437718
850	-17.4108452807815
851	-16.9448603491669
852	-17.1058320920137
853	-17.4296668329980
854	-17.1433027990109
855	-17.2657650628193
856	-17.3257796450011
857	-17.6355755167910
858	-16.8614272394477
859	-17.0278894393603
860	-17.0091231599890
861	-16.9070136844397
862	-16.6623046290726
863	-17.0846917625006
864	-16.5405142241276
865	-16.6646523987785
866	-16.4113724813556
867	-16.4289376837353
868	-16.3919167397124
869	-16.4263846880257
870	-16.2757592781211
871	NaN
872	NaN
873	NaN
874	NaN
875	-15.2951711402702
876	-15.6803967013680
877	-15.5132395887533
878	-15.3329947529193
879	-15.6208716522733
880	-15.5781838880789
881	-16.0145368616504
882	-15.8885158182345
883	-15.4991772780475
884	-15.5655471894767
885	-15.7361249135676
886	-15.6342517643242
887	-15.6558043044252
888	-15.9162695890404
889	-15.9541542298816
890	-16.1908303080111
891	-15.6738690826356
892	-16.0124162277486
893	-16.0996498896268
894	-16.1121225640363
895	-16.0880763757598
896	-16.4529946535537
897	-16.7263634412182
898	-16.8970894921157
899	-16.7259026542363
900	-17.0622504531338
901	NaN
902	NaN
903	NaN
904	NaN
905	-17.2528444222787
906	-17.3040427024272
907	-17.1613779337182
908	-17.2394104591487
909	-17.0495949373602
910	-16.4776695824414
911	-16.9057499996215
912	-16.7740346951753
913	-17.4738081802659
914	-17.7160053158381
915	-17.1305595700302
916	-17.5972246524047
917	-18.0188230155228
918	-17.0075438927028
919	-17.2080098697245
920	-17.8478223593671
921	-17.4237017138307
922	-17.7581297947957
923	-17.8234501933871
924	-17.8216617972028
925	-17.8792814089278
926	-17.9541917247880
927	-18.2078145078485
928	-18.2810642255043
929	-18.0496868354363
930	-18.4534680012763
931	NaN
932	NaN
933	NaN
934	NaN
935	-19.0165808177102
936	-19.0620932570217
937	-18.8182472536853
938	-19.0973746586231
939	-19.3841078471800
940	-19.0571809086352
941	-19.1685082293956
942	-19.4905324044040
943	-19.2110647597761
944	-19.5650280756590
945	-19.5810488846930
946	-20.1150694141790
947	-20.3800935530917
948	-20.2121650664691
949	-20.4914146060592
950	-20.5715239098147
951	-20.2090275352227
952	-20.3028391157940
953	-20.3577384424816
954	-20.2407310044943
955	-19.9796291933218
956	-19.8326641896518
957	-19.4798698273318
958	-19.8397409615386
959	-18.9820397387993
960	-19.0921338164078
961	NaN
962	NaN
963	NaN
964	NaN
965	-17.7924887162826
966	-18.6363612423905
967	-17.6002316784232
968	-17.9571194586631
969	-17.8619306102156
970	-17.7424048193243
971	-17.7833940799745
972	-18.0205078851479
973	-18.0409034466785
974	-17.8876517850481
975	-17.8276837778361
976	-17.1807958941694
977	-17.4134984497492
978	-17.0936274485516
979	-17.1659683801286
980	-17.0226661584994
981	-17.1052104939837
982	-17.1512040307517
983	-17.1527688035635
984	-17.3004945929787
985	-17.1237596573078
986	-17.5835334605161
987	-17.7324094703368
988	-17.4882825102962
989	-17.8460295984665
990	-18.0492581456420
991	NaN
992	NaN
993	NaN
994	NaN
995	-18.9218339529828
996	-18.8849478607790
997	-18.7297879610677
998	-19.3379889256997
999	-19.5037896703057
1000	-19.0989962508524
1001	-18.8203216141691
1002	-18.9117481885922
1003	-18.6670735838151
1004	-18.4274975980255
1005	-18.0463730142452
1006	-18.0234237352917
1007	-17.9679750994772
1008	-17.6314448481607
1009	-17.5385256145282
1010	-17.3026094992612
1011	-16.9128508557917
1012	-17.1734103186527
1013	-17.3358031615662
1014	-17.3930099135653
1015	-17.1236938459488
1016	-17.0535543157789
1017	-17.6910405417692
1018	-17.8063023873543
1019	-17.4264315070852
1020	-17.3932879544824
1021	NaN
1022	NaN
1023	NaN
1024	NaN
1025	-17.2589582430181
1026	-17.8516399851038
1027	-17.2437788018996
1028	-17.3533784633018
1029	-17.9124311170867
1030	-17.8351872235234
1031	-17.9127351631660
1032	-17.9516797054261
1033	-17.5499013220148
1034	-17.4160096570345
1035	-17.3489712837645
1036	-17.3963250620204
1037	-17.0603951325512
1038	-17.4395721195431
1039	-17.0387805047743
1040	-17.3746387692379
1041	-17.0503429552909
1042	-17.0166994831854
1043	-17.1769034745047
1044	-17.1190468142488
1045	-16.9194489149215
1046	-16.8830640988717
1047	-16.4709653659521
1048	-16.8491641157556
1049	-17.1099909758982
1050	-16.8001037829584
1051	NaN
1052	NaN
1053	NaN
1054	NaN
1055	-16.5183951608461
1056	-16.3993415995393
1057	-16.4962537518024
1058	-15.8590656538374
1059	-16.4234760426631
1060	-16.1294566271928
1061	-16.1144351780585
1062	-16.2134434288897
1063	-16.3187981114611
1064	-16.3429936020194
1065	-16.3495975225990
1066	-16.0023488716140
1067	-16.1396329551848
1068	-16.0792333827737
1069	-16.1625944561739
1070	-16.2071468339788
1071	-16.2415678265867
1072	-16.1486099182259
1073	-16.1796332700814
1074	-16.7173702856453
1075	-16.8078883554636
1076	-16.8907202592691
1077	-17.0151768665770
1078	-17.1640696668133
1079	-17.4273336918911
1080	-17.4914720883840
1081	NaN
1082	NaN
1083	NaN
1084	NaN
1085	-17.5584818755214
1086	-16.9529760024570
1087	-16.8241238853450
1088	-16.7095169200435
1089	-17.8017928366374
1090	-17.2116314835747
1091	-17.1477023448424
1092	-17.1014663513928
1093	-17.2898290110000
1094	-17.1487649343752
1095	-16.9505691702733
1096	-16.8044762371895
1097	-17.0497847991539
1098	-16.9999855878044
1099	-16.8808650466573
1100	-16.5882346908206
1101	-16.8473167756424
1102	-16.7619291946621
1103	-16.5559488773800
1104	-16.6442430082924
1105	-16.5936153481916
1106	-16.5842184729747
1107	-16.5066754213162
1108	-16.7554779534571
1109	-16.8032256873726
1110	-16.6462657839600
1111	NaN
1112	NaN
1113	NaN
1114	NaN
1115	-16.2000756940042
1116	-16.4008973511255
1117	-16.4829041410629
1118	-17.0621886482722
1119	-16.0943615399322
1120	-16.2999990525347
1121	-16.2185084380039
1122	-16.0903028229715
1123	-16.2734102496041
1124	-16.1429303860441
1125	-16.1839349700146
1126	-16.4357114135438
1127	-16.1577489376558
1128	-16.4886728643351
1129	-16.5061961115577
1130	-16.7162600232754
1131	-16.8218697141095
1132	-16.8156619665560
1133	-16.8940057469349
1134	-17.1915857643420
1135	-17.2963865093316
1136	-17.7388783684865
1137	-17.6581160216156
1138	-17.8802761254759
1139	-17.8323852899441
1140	-17.7676300113766
1141	NaN
1142	NaN
1143	NaN
1144	NaN
1145	-18.3504599047796
1146	-18.2854838251880
1147	-18.5745670981057
1148	-18.5813469734143
1149	-18.6868713478206
1150	-18.2328103517314
1151	-18.3790921922644
1152	-18.3881255753010
1153	-17.9464395316208
1154	-18.5900309975167
1155	-18.5948352361161
1156	-18.7917961293697
1157	-18.3604566761590
1158	-18.5708854458814
1159	-19.2456680512783
1160	-18.7513916180797
1161	-18.7207855592178
1162	-18.3624124122172
1163	-18.7154706170616
1164	-18.4335550899659
1165	-17.8557171182870
1166	-18.3205474795917
1167	-18.1715468956678
1168	-18.3250134138585
1169	-17.9292480861304
1170	-18.3175278457654
1171	NaN
1172	NaN
1173	NaN
1174	NaN
1175	-18.1959051337045
1176	-18.4664970398568
1177	-17.8281513395950
1178	-17.4913401902664
1179	-18.0031687971252
1180	-17.7564672970182
1181	-18.2092218412037
1182	-17.8852249446115
1183	-17.7266572464418
1184	-17.9963448870205
1185	-18.5258632611395
1186	-18.6245216103653
1187	-18.0630677907017
1188	-18.3702143535778
1189	-18.0438554586072
1190	-17.4970219143703
1191	-17.8882839299107
1192	-17.6227889475430
1193	-17.8417078479475
1194	-17.4015768818337
1195	-17.5004552180454
1196	-17.5818389409385
1197	-17.5196100566549
1198	-17.3501170425267
1199	-17.7450900834599
1200	-17.6756712415626
1201	NaN
1202	NaN
1203	NaN
1204	NaN
1205	-16.7352953403977
1206	-16.5246366095946
1207	-16.8807052919644
1208	-16.7861715803484
1209	-16.2956292423853
1210	-16.4848193804500
1211	-16.3430033340185
1212	-16.3933418300429
1213	-16.4531233518868
1214	-16.6882063339911
1215	-16.4931175894649
1216	-16.3845665952144
1217	-16.3981901768442
1218	-16.3991579062003
1219	-16.5673971831193
1220	-16.2569570323932
1221	-16.0506688379956
1222	-16.0551520700538
1223	-16.3226373151205
1224	-16.0198819756852
1225	-16.1280237913214
1226	-15.7185760548148
1227	-16.1846217441712
1228	-15.9790489345445
1229	-16.0902707090120
1230	-16.1605899535483
1231	NaN
1232	NaN
1233	NaN
1234	NaN
1235	-16.3000954134145
1236	-16.2577560593619
1237	-16.8086486088393
1238	-16.1817420173309
1239	-16.2936849749648
1240	-16.4717916958328
1241	-16.7473932645985
1242	-16.6163679584946
1243	-16.9115670499200
1244	-17.1986388114216
1245	-16.9541442304001
1246	-16.9840270943514
1247	-17.0112844647264
1248	-16.9456979000075
1249	-16.3812116183177
1250	-16.7012242071280
1251	-16.1519227334315
1252	-16.2823792069085
1253	-16.3539435540940
1254	-16.1208487054942
1255	-16.4866689383979
1256	-16.4704271458903
1257	-16.5417812222582
1258	-16.7074444938866
1259	-16.5879602209689
1260	-16.5107065494718
1261	NaN
1262	NaN
1263	NaN
1264	NaN
1265	-16.3983493230638
1266	-16.5437549587782
1267	-16.4009781707373
1268	-16.5884726456618
1269	-16.8257949267257
1270	-16.6826473631483
1271	-16.4393687547211
1272	-16.6783499452170
1273	-16.8031494128217
1274	-16.8376957579446
1275	-16.5993019141596
1276	-16.7537109403106
1277	-16.9262907663345
1278	-16.9050030948039
1279	-16.6711786352337
1280	-17.3366496712885
1281	-16.8792695676544
1282	-16.7306862047521
1283	-17.2599586611632
1284	-16.8559685935190
1285	-17.0031407128388
1286	-17.0697830342445
1287	-17.2165839189941
1288	-17.1853405974643
1289	-17.2847130305747
1290	-17.0829705034890
1291	NaN
1292	NaN
1293	NaN
1294	NaN
1295	-15.9372796792117
1296	-16.3614228171542
1297	-16.0402835949467
1298	-15.8315105976164
1299	-16.0581918509734
1300	-15.9593005595563
1301	-16.3124094795584
1302	-16.2614815038484
1303	-16.0103053554483
1304	-16.2223762974363
1305	-16.3334375410110
1306	-16.2877084950015
1307	-16.1887407975482
1308	-16.0971526556684
1309	-16.7253384633073
1310	-16.9048548571508
1311	-16.6205647093907
1312	-16.4648094121451
1313	-16.9741715166053
1314	-16.6232744772791
1315	-16.3229485057307
1316	-16.3976139616784
1317	-16.2606371361312
1318	-16.4577655111908
1319	-16.4442036647653
1320	-16.1402864645746
1321	NaN
1322	NaN
1323	NaN
1324	NaN
1325	-16.3064735438017
1326	-15.9467630275298
1327	-15.9938186379984
1328	-16.5223466007818
1329	-16.8619226331525
1330	-16.3323060546937
1331	-16.7742872037136
1332	-16.3011065121057
1333	-16.0009972293487
1334	-15.7216447554153
1335	-16.1145987791183
1336	-15.6142201474039
1337	-15.7713253932250
1338	-15.4923343427658
1339	-15.3916780195808
1340	-15.2104098756790
1341	-15.2088632770385
1342	-15.0728792942935
1343	-15.2934024884714
1344	-15.4187476424107
1345	-15.3674976803259
1346	-14.8953383320370
1347	-15.2067160481318
1348	-15.7130603244195
1349	-15.3874904805086
1350	-15.4109807636408
1351	NaN
1352	NaN
1353	NaN
1354	NaN
1355	-16.2133808538312
1356	-16.2877696670714
1357	-16.0567474587609
1358	-16.0074247882698
1359	-15.9259863517347
1360	-16.5370023870558
1361	-16.0443117576648
1362	-16.1002071574828
1363	-16.5948434848656
1364	-17.8532673824712
1365	-17.8766128901919
1366	-17.8499786998955
1367	-16.3895464075629
1368	-17.2297102010001
1369	-16.9624087711742
1370	-17.7495777278333
1371	-17.1070557588900
1372	-17.8201067010667
1373	-17.3165638708479
1374	-17.1048816950163
1375	-16.7816460926533
1376	-17.2181473096886
1377	-16.8166974349449
1378	-16.4885342140702
1379	-16.7907349073260
1380	-16.4733095422725
1381	NaN
1382	NaN
1383	NaN
1384	NaN
1385	-16.7938371228178
1386	-16.6236096138799
1387	-16.2459665622419
1388	-17.1049507823986
1389	-16.3975865821314
1390	-16.3398912615853
1391	-16.3633055596932
1392	-16.5968517039743
1393	-16.7018722429231
1394	-16.2206376542337
1395	-16.3681806916177
1396	-16.6521493221389
1397	-16.3886013104383
1398	-16.7983284427100
1399	-16.5216353175719
1400	-16.4335183117892
1401	-16.6400723715162
1402	-15.8367523297181
1403	-16.0867511797139
1404	-16.2484384422665
1405	-16.2360933082302
1406	-16.5643571796727
1407	-16.5771779757585
1408	-16.6090055204045
1409	-16.4509736590182
1410	-16.2597551220730
1411	NaN
1412	NaN
1413	NaN
1414	NaN
1415	-16.0141549717623
1416	-14.9643612626278
1417	-15.1641569489387
1418	-14.2073514939395
1419	-15.2658319533377
1420	-14.9053424250740
1421	-15.0024257543458
1422	-15.2743853201985
1423	-14.7680214976205
1424	-14.8436048466682
1425	-15.1696885243022
1426	-14.9262850422647
1427	-15.1947962632690
1428	-15.1242197846490
1429	-14.7692644008075
1430	-14.9401951769891
1431	-15.1023390440056
1432	-14.6274727702332
1433	-14.8936960298397
1434	-14.8054774588013
1435	-14.5172044737467
1436	-14.8880633495667
1437	-14.7361216597421
1438	-14.9419795932539
1439	-14.8576646554147
1440	-14.6473244018555
1441	NaN
1442	NaN
1443	NaN
1444	NaN
1445	-14.5275572324617
1446	-14.1465784382582
1447	-14.3615950901304
1448	-14.9468104588510
1449	-14.3147946560663
1450	-14.6045399541763
1451	-14.3783080853956
1452	-15.0551098815918
1453	-14.4470537817199
1454	-13.9985125239095
1455	-14.1587525388591
1456	-14.3410768935408
1457	-14.2280067870732
1458	-14.6371984188989
1459	-14.2148366459438
1460	-14.2371298000357
1461	-14.1942009301709
1462	-14.3021507442474
1463	-14.5041816239740
1464	-14.4135613545111
1465	-14.3306062472559
1466	-14.2349558710755
1467	-14.1741414578987
1468	-14.2835225290213
1469	-14.4163199717897
1470	-14.2743431081414
1471	NaN
1472	NaN
1473	NaN
1474	NaN
1475	-14.0941823466301
1476	-13.9641445209391
1477	-13.9534958678436
1478	-14.3983984777002
1479	-14.2504221085768
1480	-14.2882095649866
1481	-13.8809611118952
1482	-13.9769642782141
1483	-14.0310392382842
1484	-14.1231847317191
1485	-14.0703497697115
1486	-13.8189621367793
1487	-14.1318809976101
1488	-14.1021005028009
1489	-13.9239589628740
1490	-13.8785216742158
1491	-14.0771776487408
1492	-14.1089321874364
1493	-14.0119673163622
1494	-13.9067288269679
1495	-14.2174152739592
1496	-13.9181514844095
1497	-13.7261611766157
1498	-13.7713927337762
1499	-13.9389249357820
1500	-13.5820042967291
1501	NaN
1502	NaN
1503	NaN
1504	NaN
1505	-14.8655479476134
1506	-14.1213070260790
1507	-14.0695725700378
1508	-14.5889700515074
1509	-13.7687356725346
1510	-13.7511362104482
1511	-13.5704013592751
1512	-13.9041611348396
1513	-13.6506858180618
1514	-13.6576400078976
1515	-14.0411195914507
1516	-13.6759539624607
1517	-13.6350825602940
1518	-13.8402952780140
1519	-13.5846873498456
1520	-13.6316532198629
1521	-13.4702623589706
1522	-13.4323480708846
1523	-13.4425381599426
1524	-13.4988786082432
1525	-13.4463160573538
1526	-13.4263856330395
1527	-13.8039506076792
1528	-13.5565275085118
1529	-13.5127012712206
1530	-13.9899805259531
1531	NaN
1532	NaN
1533	NaN
1534	NaN
1535	-13.3884238830211
1536	-13.3630602979064
1537	-13.6281405464554
1538	-13.2752552502584
1539	-13.1867720352809
1540	-13.3003380992060
1541	-13.1846897372542
1542	-13.3714384991120
1543	-13.1124217931440
1544	-13.0251798665762
1545	-13.2157909026736
1546	-13.2848951884485
1547	-13.5344268819612
1548	-13.4068469706807
1549	-13.4257270379297
1550	-13.1969085980251
1551	-13.1281478467862
1552	-13.5638144906813
1553	-13.5950987691655
1554	-13.1811222488285
1555	-13.4004290249656
1556	-13.4511881546736
1557	-13.4408085289525
1558	-13.7145592591005
1559	-13.7675232411046
1560	-13.6330192667807
1561	NaN
1562	NaN
1563	NaN
1564	NaN
1565	-13.7306155071779
1566	-13.8601333532026
1567	-13.8249573399099
1568	-13.7199343534790
1569	-14.1089451268554
1570	-13.8114091096759
1571	-13.7662465865154
1572	-14.0867861107530
1573	-13.6979147281374
1574	-13.6777358778272
1575	-13.5712286516391
1576	-13.4618725187236
1577	-13.4877613343639
1578	-13.5272440987845
1579	-13.7239844437838
1580	-13.6397469234085
1581	-13.8051226199900
1582	-14.5446801006699
1583	-14.2781120195499
1584	-13.7646044877223
1585	-14.1010264000320
1586	-13.9404448993681
1587	-14.9670491661036
1588	-14.3761941267133
1589	-14.0072399708033
1590	-14.0124740365728
1591	NaN
1592	NaN
1593	NaN
1594	NaN
1595	-15.1018638561113
1596	-14.5287103349501
1597	-14.5413674269972
1598	-15.2036997147591
1599	-13.9994426636444
1600	-13.8326226845481
1601	-14.5209560969949
1602	-13.8985207138743
1603	-14.0820479757990
1604	-14.1429258785162
1605	-14.5739868533245
1606	-14.5972867929953
1607	-15.3256964082843
1608	-14.3834748030254
1609	-14.6138082416827
1610	-14.4042870062668
1611	-14.0623310356277
1612	-14.3836709383774
1613	-14.8701448721893
1614	-14.0791327829633
1615	-14.1174099160906
1616	-14.1915685018420
1617	-13.8653176067624
1618	-14.0392100952261
1619	-14.4936581545969
1620	-13.8595722184499
1621	NaN
1622	NaN
1623	NaN
1624	NaN
1625	-13.9028017818598
1626	-14.2360050607681
1627	-14.1339093947777
1628	-13.7354816768151
1629	-14.0619454307897
1630	-13.9918732256571
1631	-14.2773980095830
1632	-14.4334072846405
1633	-14.0519144670228
1634	-14.0897486334338
1635	-13.7969458550731
1636	-13.9510722647274
1637	-13.7904311080933
1638	-14.3616800686772
1639	-14.2299265215874
1640	-14.0414458440944
1641	-13.9809942326517
1642	-14.1457246015930
1643	-14.1425794928523
1644	-14.1698739463833
1645	-14.2238958926937
1646	-14.2952621113267
1647	-14.2839166003372
1648	-14.4613222519594
1649	-14.5334361446857
1650	-14.3862984701157
1651	NaN
1652	NaN
1653	NaN
1654	NaN
1655	-14.5757198807613
1656	-14.1582482418733
1657	-14.2325059901069
1658	-14.1452896778957
1659	-14.2743378871224
1660	-14.0036529732688
1661	-13.9895936279497
1662	-14.1757358395548
1663	-14.3731674482107
1664	-14.4281454711482
1665	-14.2357820522185
1666	-14.2644658512003
1667	-14.2494022291626
1668	-14.4875040368434
1669	-14.5059906372615
1670	-14.2795211770194
1671	-14.3882772673289
1672	-14.8426345756184
1673	-15.3826699664354
1674	-15.7222877036839
1675	-15.3147775763119
1676	-15.3655287679232
1677	-14.9711884816924
1678	-14.7617966821432
1679	-15.9733637809214
1680	-15.1418883466085
1681	NaN
1682	NaN
1683	NaN
1684	NaN
1685	-15.7208629527306
1686	-15.3710820534523
1687	-15.7421520280283
1688	-16.1829321613412
1689	-15.8092468869170
1690	-16.1027934131584
1691	-16.2817036702840
1692	-16.4138148751851
1693	-16.4073081800230
1694	-15.5828961870974
1695	-15.6320704153333
1696	-15.3940180484996
1697	-15.2624150180817
1698	-15.6394322123399
1699	-15.8835174097243
1700	-15.1405615208782
1701	-15.4400439411716
1702	-15.4156389030681
1703	-15.2025346392596
1704	-15.6337662486538
1705	-15.3967679917279
1706	-15.2557389575051
1707	-15.2512140431762
1708	-15.4860842711669
1709	-15.4712317699575
1710	-15.2183664405360
1711	NaN
1712	NaN
1713	NaN
1714	NaN
1715	-15.3136818971141
1716	-15.5128636235205
1717	-15.2656634402669
1718	-15.6687700846744
1719	-15.1081079234703
1720	-14.9535473018265
1721	-14.8531291769558
1722	-15.1934838884353
1723	-14.9402211718926
1724	-15.4165976973821
1725	-15.1131126630817
1726	-14.9383664580154
1727	-15.0932798466682
1728	-14.7002112117909
1729	-14.4938993116186
1730	-14.4883845393199
1731	-14.2219808322514
1732	-14.0818080251692
1733	-13.8930297781188
1734	-14.0519834655804
1735	-14.0117234497809
1736	-13.9348357166753
1737	-13.6927051732612
1738	-13.7317998734665
1739	-13.7168025350924
1740	-13.7481653840001
1741	NaN
1742	NaN
1743	NaN
1744	NaN
1745	-13.6217968582192
1746	-13.7340022357025
1747	-14.2827178722809
1748	-14.1071236979492
1749	-14.3239838947507
1750	-13.9434817719698
1751	-14.3493655626465
1752	-14.6470069399289
1753	-13.9200189394169
1754	-13.9205119087225
1755	-14.1122184340264
1756	-13.8571412003671
1757	-14.0820805781388
1758	-14.0963534132004
1759	-14.0202093516354
1760	-14.3788131445927
1761	-14.2806488069296
1762	-14.5238030812963
1763	-14.3779751538770
1764	-14.5131779803386
1765	-14.7571793289863
1766	-14.1190689169083
1767	-14.1682352317156
1768	-14.6335788785044
1769	-14.7924970867361
1770	-14.6794364723296
1771	NaN
1772	NaN
1773	NaN
1774	NaN
1775	-14.2278114100865
1776	-14.1498044403692
1777	-15.1802589442692
1778	-15.1783265965920
1779	-15.2650331844200
1780	-15.7393207457140
1781	-14.6114148984009
1782	-16.6396496029879
1783	-15.5704397770161
1784	-16.1846973704441
1785	-15.4436741186733
1786	-16.0860576690502
1787	-15.7024266842079
1788	-15.5835839118975
1789	-15.1779982728409
1790	-14.7796569520218
1791	-14.9780547210544
1792	-14.9532271243979
1793	-14.6850301528725
1794	-14.5503525508677
1795	-14.9803314481347
1796	-15.0519813167567
1797	-14.9953214145971
1798	-14.5969725326484
1799	-14.1170648012638
1800	-14.5966626529879

==> txtData/ReceivedPower_sorted.txt <==
1	-13.5820042967291
2	-14.3983984777002
3	-14.2504221085768
4	-13.8189621367793
5	-14.0695725700378
6	-13.9534958678436
7	-14.2743431081414
8	-13.8809611118952
9	-14.7901487354741
10	-13.9641445209391
11	-12.9231206906059
12	-12.3228439648747
13	-14.0703497697115
14	-13.7342473248597
15	-13.8407976983126
16	-13.5704013592751
17	-13.9239589628740
18	-13.3923330948830
19	-12.3220049903138
20	-13.7865196279587
21	-14.0941823466301
22	-14.1231847317191
23	-12.5446704192330
24	-12.2998151166608
25	-14.6146108442711
26	-14.1741414578987
27	-13.8785216742158
28	-13.4130468241015
29	-14.3021507442474
30	-13.9769642782141
31	-13.9067288269679
32	-13.7713927337762
33	-13.7455661206750
34	-14.0310392382842
35	-13.8792140009215
36	-13.5846873498456
37	-13.7637439254536
38	-15.1655761084008
39	-12.3210071682108
40	-13.3134630463640
41	-14.1213070260790
42	-14.0119673163622
43	-13.9181514844095
44	-13.7636752655492
45	-13.7261611766157
46	-13.1793028188467
47	-14.4163199717897
48	-13.3183739630034
49	-13.7934552104950
50	-12.7999183187925
51	-13.5630649344121
52	-13.8893636010693
53	-12.3786485734081
54	-14.1942009301709
55	-12.3247281473041
56	-14.1318809976101
57	-13.1450231533178
58	-12.4000423110485
59	-14.2835225290213
60	-12.4782118856925
61	-14.1089321874364
62	-14.1021005028009
63	-14.2700747279784
64	-12.4147835624117
65	-12.4914687484279
66	-14.7123391426958
67	-13.0553652831919
68	-13.6759539624607
69	-12.8683977407985
70	-13.9985125239095
71	-13.7511362104482
72	-13.7676694539259
73	-13.3533915896329
74	-12.3859767332638
75	-13.3117850403842
76	-13.9280114679109
77	-13.2641926680985
78	-13.7687356725346
79	-13.8096942585769
80	-12.3198825505690
81	-12.4270876037359
82	-14.3306062472559
83	-12.7980567221128
84	-14.3692711667415
85	-13.3318277931431
86	-14.2148366459438
87	-12.2291918628283
88	-13.9463443917714
89	-14.3783080853956
90	-12.5197887635115
91	-15.0262204152656
92	-13.3566379574383
93	-12.2995781807177
94	-13.1032710824518
95	-12.3434879179174
96	-13.6316532198629
97	-12.3953629597558
98	-15.1630714058438
99	-13.7190774949193
100	-13.7677549983748
101	-12.6592534568681
102	-13.2615343703976
103	-12.6038117042451
104	-13.3990583250219
105	-13.4514227966189
106	-15.2673681149602
107	-13.2505858234814
108	-14.4135613545111
109	-13.0635546491218
110	-13.4702623589706
111	-13.7302128474853
112	-14.0771776487408
113	-14.2638771213980
114	-13.9389249357820
115	-12.3500960752892
116	-12.3638910017395
117	-14.5041816239740
118	-15.2193971232022
119	-14.2371298000357
120	-12.2971132087202
121	-15.1529772165934
122	-13.4504792208997
123	-13.4581454711452
124	-13.3422976260802
125	-13.4323480708846
126	-13.2635599453190
127	-14.7488464591026
128	-14.2882095649866
129	-12.2954161725158
130	-15.0275695435243
131	-12.3119502487334
132	-15.7297136455782
133	-13.1247372912884
134	-14.5889700515074
135	-14.2349558710755
136	-13.6576400078976
137	-12.2839101665497
138	-14.5861999063019
139	-13.6506858180618
140	-15.0551098815918
141	-13.4425381599426
142	-12.2822897935629
143	-12.3686965932517
144	-12.6519396402114
145	-12.6476379027110
146	-15.0661740566360
147	-12.6401503416245
148	-15.2090659038891
149	-13.9604757537393
150	-13.2028490844846
151	-14.8965906180481
152	-13.6350825602940
153	-13.5565275085118
154	-12.6701837477221
155	-12.4632102041071
156	-13.4000877617518
157	-14.9470223432435
158	-15.5491950141291
159	-17.4539906325802
160	-12.4500628205617
161	-13.4463160573538
162	-13.4263856330395
163	-13.6868711274828
164	-13.4813715505436
165	-13.4093786094088
166	-15.1258572370713
167	-13.8402952780140
168	-14.2280067870732
169	-13.9041611348396
170	-13.2440673959787
171	-15.1722099725193
172	-12.9875481697321
173	-15.3731719191465
174	-12.5256334724889
175	-12.6446869429065
176	-13.1281478467862
177	-13.1812398439280
178	-17.7469475636538
179	-13.1969085980251
180	-13.0251798665762
181	-14.6126067988121
182	-18.1859638520790
183	-12.4983002221704
184	-14.0411195914507
185	-12.9893613776542
186	-13.1124217931440
187	-15.2611039676105
188	-15.4063726795912
189	-13.6117522587967
190	-12.3481976503246
191	-13.0554630844879
192	-17.6540314132363
193	-15.0285714467135
194	-15.0465046631869
195	-12.6998652116738
196	-14.1465784382582
197	-12.7691892138450
198	-15.6081836514685
199	-14.2174152739592
200	-12.5926764794294
201	-13.8999631922329
202	-12.5438120699047
203	-12.2872473876461
204	-15.1948393678284
205	-12.5750505590497
206	-12.1402602632533
207	-13.1867720352809
208	-14.9080046905417
209	-13.5127012712206
210	-12.5359991333457
211	-14.8243942370906
212	-14.1587525388591
213	-14.8655479476134
214	-14.6167926518970
215	-12.7566428362910
216	-12.3838568354840
217	-13.0500654197693
218	-13.4988786082432
219	-11.9203128180636
220	-14.4470537817199
221	-12.1989788015578
222	-13.0242189009639
223	-12.0684733733695
224	-12.5937309258991
225	-18.1277549099922
226	-13.1811222488285
227	-13.5344268819612
228	-14.9555130106127
229	-11.7181949983019
230	-12.7068538043745
231	-17.7205304257631
232	-13.7890998398889
233	-13.2848951884485
234	-14.6211185523030
235	-15.2883501749674
236	-15.6330280996104
237	-12.7354529745160
238	-18.8155343722701
239	-12.4933788212863
240	-12.6045279082242
241	-12.1448809665561
242	-13.3630602979064
243	-15.8629610563987
244	-14.3668984267659
245	-16.1316922906770
246	-16.2165570591501
247	-17.8517905568672
248	-13.2157909026736
249	-11.8632524160703
250	-15.5422770173354
251	-13.1520985031673
252	-15.3741048192130
253	-15.1141010249668
254	-12.1500830334425
255	-11.9125314962205
256	-12.1958771812663
257	-11.7987254208989
258	-15.1500531432721
259	-12.7040779355905
260	-13.6488222715231
261	-14.9214663760267
262	-18.6792057893926
263	-12.7982240172848
264	-13.3250111159585
265	-12.3503207145800
266	-16.6078458444173
267	-16.1062844509125
268	-13.2142024651052
269	-16.1227403172302
270	-12.4178204412457
271	-18.1115897366006
272	-11.9455336341531
273	-15.6797738267844
274	-13.3714384991120
275	-12.6484764624047
276	-14.1344315793395
277	-13.8003184191855
278	-15.2607401886304
279	-13.1813016676398
280	-15.6647820691773
281	-12.7774768828583
282	-12.3572119878208
283	-13.8039506076792
284	-12.8821829572360
285	-13.5950987691655
286	-11.8095483365483
287	-12.1327509357561
288	-12.3384749116952
289	-15.2376859732114
290	-12.0282251033110
291	-19.3116145996966
292	-12.7658984670281
293	-14.5603878848020
294	-12.2889378115654
295	-16.0670758199002
296	-12.0056827787399
297	-12.2482945310487
298	-15.8729289401671
299	-19.7210572245722
300	-13.3064237555610
301	-12.0738622306712
302	-13.1370012737274
303	-15.5097424657331
304	-11.6661504199533
305	-11.8857319476978
306	-16.1235035757426
307	-11.7713756303002
308	-15.7399808363800
309	-13.4598770120621
310	-12.4151808829914
311	-15.6086189497158
312	-15.2049335718904
313	-19.4620852272511
314	-12.6549402853070
315	-14.1301317781091
316	-12.2601818932427
317	-15.7568666356087
318	-14.3410768935408
319	-11.8443043628266
320	-15.7436522630974
321	-18.6825509624134
322	-11.8462281464604
323	-12.1776039535765
324	-13.0008556093225
325	-15.6656613122828
326	-12.3302316338751
327	-14.5983902503490
328	-12.9866908598813
329	-16.3701972989778
330	-15.4828932630539
331	-14.3615950901304
332	-15.9968191831425
333	-15.8791018345621
334	-12.2420040572519
335	-13.5638144906813
336	-12.4130431208849
337	-12.0529356407672
338	-11.9129813469406
339	-15.7176255847033
340	-12.2785940848855
341	-12.0795091607948
342	-14.8118574714780
343	-13.4004290249656
344	-15.7621121551720
345	-12.6853180205437
346	-14.6371984188989
347	-13.3003380992060
348	-13.7692363632584
349	-12.6121385023576
350	-13.4408085289525
351	-14.1044121256857
352	-20.2026022031611
353	-12.2440543282792
354	-15.1403548539313
355	-13.4068469706807
356	-14.3147946560663
357	-14.3598334046173
358	-11.9512803809110
359	-11.9515265849170
360	-18.1359760613146
361	-15.4220850975884
362	-13.9899805259531
363	-12.1104588914817
364	-13.2752552502584
365	-12.5692571564375
366	-12.0623492895126
367	-12.4818334015045
368	-12.0530274144565
369	-13.4257270379297
370	-15.2763453556359
371	-13.0533142882620
372	-12.2091579811269
373	-11.9493204823600
374	-12.1378597966875
375	-13.4511881546736
376	-18.3934634134266
377	-14.6045399541763
378	-12.0884721839578
379	-16.4926636556318
380	-19.5109669856407
381	-12.8246937424796
382	-12.2569918410470
383	-11.9283991980577
384	-12.1104604122743
385	-14.2292666878195
386	-12.7382576885877
387	-12.2180947799549
388	-12.0300964960153
389	-12.2976771361171
390	-13.1846897372542
391	-14.3450962674646
392	-17.6732019194996
393	-12.7017260761738
394	-16.1385953368467
395	-12.2071847328398
396	-15.5595130155618
397	-12.3807198770171
398	-15.6308598790487
399	-17.7689914140898
400	-14.7784488520026
401	-16.3478879999450
402	-15.9497368566802
403	-12.3780954016163
404	-19.6497623043845
405	-16.0493168242984
406	-19.6060393725637
407	-12.1975311777645
408	-12.7456952665467
409	-15.6238506710161
410	-15.9082793616640
411	-17.7112767150206
412	-12.1754654332373
413	-16.1744238589320
414	-12.9144407981873
415	-12.3357066239820
416	-12.1212530536758
417	-25.2012531007086
418	-13.4218424411377
419	-13.6281405464554
420	-15.5027449288424
421	-11.8630733458095
422	-14.5632410558101
423	-14.2902990493213
424	-14.6740640851811
425	-12.3580421315057
426	-15.2239003316209
427	-24.8374163868268
428	-12.6715868639946
429	-12.4477149878366
430	-14.2444678826468
431	-11.8782032090324
432	-12.6094158083598
433	-12.1204482772301
434	-12.6963362474649
435	-12.6665829866644
436	-15.8592664406353
437	-11.9749450046802
438	-12.0035613089086
439	-16.0483095783009
440	-17.4993984097269
441	-19.8853595046561
442	-11.9231125495275
443	-12.0803655467769
444	-11.9431643693216
445	-14.0195688903231
446	-12.8432767234484
447	-12.0893404548308
448	-15.9280612079158
449	-12.1976887676463
450	-14.7869868763479
451	-11.7637219906041
452	-12.4991790776870
453	-12.6190540211549
454	-12.4667746664370
455	-12.2339453814261
456	-12.0989391769328
457	-13.3884238830211
458	-12.4837105931669
459	-12.1289371015761
460	-12.1877798910702
461	-16.7556607757039
462	-16.0057160724640
463	-12.1378142888070
464	-20.0604971674456
465	-20.1938612709055
466	-12.3903283569949
467	-12.1272301279280
468	-11.8763630958027
469	-13.0553352944162
470	-17.5333376176639
471	-15.8608872495903
472	-13.0984800044378
473	-12.2813092723192
474	-12.2858846729898
475	-12.9723055265665
476	-15.8494322150960
477	-15.9765164676339
478	-15.2976567874908
479	-13.6330192667807
480	-15.9858543032328
481	-12.0039146781180
482	-12.2473491761521
483	-16.2529890707195
484	-15.6101810144901
485	-12.2502359739198
486	-15.2040815505782
487	-16.4767723193904
488	-15.8026606888269
489	-12.0158847597546
490	-16.8165173634678
491	-12.3628041082001
492	-12.3188192397735
493	-12.3441527553557
494	-16.1422965123841
495	-16.2492637920958
496	-11.9443294053184
497	-13.0080612199506
498	-12.8435846383287
499	-12.8171137869779
500	-19.8752789958064
501	-15.5007991617492
502	-12.6701694481114
503	-15.3418175118566
504	-12.2568952768683
505	-18.2299520859513
506	-18.9090765895844
507	-12.7540866928616
508	-12.2228301963582
509	-12.1901595749961
510	-19.3377572886436
511	-13.0986667551098
512	-12.5752097882952
513	-13.7145592591005
514	-12.4890275976069
515	-12.4590017733297
516	-13.0314998222902
517	-15.3974244622138
518	-12.8738741196333
519	-11.8708624780035
520	-16.5044037171500
521	-12.0442429100143
522	-21.8951758241599
523	-11.9325158974928
524	-11.9406738941837
525	-12.6127892807522
526	-16.6114235488826
527	-12.2813823860059
528	-16.1209743928855
529	-15.9049511028178
530	-13.7675232411046
531	-12.8359056936900
532	-12.8226338837380
533	-13.2133115522497
534	-15.5903741386418
535	-14.6105515458388
536	-12.9049162831661
537	-16.4803600052721
538	-25.4349553514198
539	-14.5275572324617
540	-12.2352929354624
541	-12.7109934415638
542	-16.6289066008432
543	-12.7263057871791
544	-15.6838198245130
545	-21.5885630496048
546	-12.6691381782638
547	-16.7054874295179
548	-12.1913829182943
549	-12.7339183761597
550	-13.2484393432193
551	-12.7432541772243
552	-12.0763818811471
553	-13.1242970697173
554	-15.1609047024409
555	-12.4948783838060
556	-12.7951492416806
557	-12.9783031181220
558	-16.1891470035335
559	-16.5433784576284
560	-14.9871250255823
561	-12.4533781544068
562	-23.5211571201549
563	-14.0445354996537
564	-16.5046149086335
565	-12.1607028719796
566	-15.4009596580393
567	-11.9907387560490
568	-13.0550838087095
569	-12.0160828819057
570	-21.7911586707722
571	-15.3175415502423
572	-21.2598383843107
573	-23.8120175394851
574	-15.3934857105378
575	-21.3717846790495
576	-13.8249573399099
577	-12.7173535275777
578	-12.7511327348866
579	-13.9630836579063
580	-16.4950623471458
581	-15.2165063822150
582	-12.7718150986388
583	-15.1883494164860
584	-12.5884822312663
585	-12.8504472480170
586	-12.5270602692766
587	-13.8828928439303
588	-13.5272440987845
589	-12.9043498096366
590	-14.9468104588510
591	-13.4178153788264
592	-12.0910738911983
593	-13.7306155071779
594	-14.7249678553502
595	-12.2782748087747
596	-12.9688545061747
597	-12.9594540176719
598	-15.3897723821545
599	-13.7199343534790
600	-18.4256576613498
601	-14.7363521893918
602	-13.0230642169696
603	-14.2044142884135
604	-12.9883756965301
605	-13.3832968540055
606	-16.1570948952406
607	-13.8114091096759
608	-12.8057294787489
609	-12.4526454716065
610	-13.1621648834334
611	-12.9302850127856
612	-15.5798393649578
613	-13.0926247022033
614	-19.7042243129057
615	-13.4618725187236
616	-13.6942702849427
617	-14.2201403713451
618	-14.8576646554147
619	-14.1089451268554
620	-14.8273589947209
621	-13.3428242427368
622	-13.7646044877223
623	-17.0236022971258
624	-14.1397961379899
625	-12.9747303910810
626	-13.7239844437838
627	-13.7662465865154
628	-13.6777358778272
629	-13.5712286516391
630	-13.1300892321794
631	-13.8601333532026
632	-15.0024257543458
633	-13.6397469234085
634	-13.7012846806913
635	-14.8653965300011
636	-15.9503999698240
637	-13.4877613343639
638	-14.6473244018555
639	-14.2796240401885
640	-13.2714169532912
641	-15.1798878978372
642	-14.7680214976205
643	-14.7361216597421
644	-18.4602892782551
645	-14.8936960298397
646	-14.9419795932539
647	-13.6979147281374
648	-13.8051226199900
649	-12.9579635247866
650	-14.9053424250740
651	-15.3690977346981
652	-18.2188794069554
653	-14.6274727702332
654	-14.8880633495667
655	-14.5172044737467
656	-13.2671397738401
657	-14.8436048466682
658	-14.9262850422647
659	-14.0867861107530
660	-14.7692644008075
661	-17.8516577627606
662	-13.1215858900631
663	-14.2795211770194
664	-18.0615017362190
665	-15.2743853201985
666	-15.1023390440056
667	-13.9404448993681
668	-13.4907249412855
669	-14.8054774588013
670	-14.1010264000320
671	-14.2781120195499
672	-15.1242197846490
673	-14.1582482418733
674	-15.1641569489387
675	-14.2073514939395
676	-14.3882772673289
677	-14.2494022291626
678	-14.2357820522185
679	-14.9643612626278
680	-13.3947296678119
681	-14.5059906372615
682	-14.2325059901069
683	-13.3750018759591
684	-14.4281454711482
685	-12.9519263408538
686	-14.0036529732688
687	-17.9523442516065
688	-13.9895936279497
689	-15.1696885243022
690	-15.2658319533377
691	-14.4875040368434
692	-14.2644658512003
693	-15.6320704153333
694	-14.9711884816924
695	-14.8426345756184
696	-15.3940180484996
697	-15.1947962632690
698	-15.2624150180817
699	-14.3761941267133
700	-13.5861018635559
701	-16.0141549717623
702	-12.8833128752204
703	-13.1103751724667
704	-14.0124740365728
705	-14.3862984701157
706	-14.1452896778957
707	-14.9401951769891
708	-14.3731674482107
709	-14.2839166003372
710	-14.5757198807613
711	-15.3655287679232
712	-15.3147775763119
713	-15.5828961870974
714	-15.3826699664354
715	-14.0072399708033
716	-14.2743378871224
717	-15.1418883466085
718	-13.1845845218331
719	-14.5446801006699
720	-15.7222877036839
721	-15.7208629527306
722	-13.6281150334009
723	-15.3710820534523
724	-13.8653176067624
725	-15.1405615208782
726	-14.9670491661036
727	-14.1757358395548
728	-14.2238958926937
729	-18.4171797193783
730	-13.2633757609423
731	-14.7617966821432
732	-13.6137381874629
733	-13.1707323206002
734	-13.3879484540205
735	-13.5868674614468
736	-14.1425794928523
737	-13.8595722184499
738	-13.0913605258589
739	-13.5298107829038
740	-13.7904311080933
741	-13.2942863602911
742	-13.7354816768151
743	-16.2597551220730
744	-14.2952621113267
745	-15.7421520280283
746	-14.1698739463833
747	-13.3158849610329
748	-13.3364651211907
749	-14.0392100952261
750	-13.3536235309177
751	-13.7457409346129
752	-15.4400439411716
753	-13.8326226845481
754	-14.1174099160906
755	-15.6394322123399
756	-14.5287103349501
757	-13.4553410500191
758	-13.4739056035098
759	-14.1429258785162
760	-13.5684023612870
761	-13.3732735775330
762	-15.3967679917279
763	-14.1915685018420
764	-15.4156389030681
765	-13.2492814041574
766	-14.0414458440944
767	-16.4509736590182
768	-14.4613222519594
769	-13.6930325954703
770	-13.9809942326517
771	-13.4832367986952
772	-14.2360050607681
773	-15.8092468869170
774	-14.5413674269972
775	-13.7969458550731
776	-14.5334361446857
777	-13.3572991996155
778	-13.3633905054256
779	-13.9994426636444
780	-13.9028017818598
781	-15.2025346392596
782	-13.2599129967478
783	-14.0791327829633
784	-15.2557389575051
785	-15.4860842711669
786	-13.8985207138743
787	-15.8835174097243
788	-13.4548007461548
789	-14.0623310356277
790	-14.0820479757990
791	-13.6180728625052
792	-14.3616800686772
793	-13.3725535180242
794	-15.1018638561113
795	-13.5279127522056
796	-15.6337662486538
797	-16.1829321613412
798	-14.0619454307897
799	-16.5771779757585
800	-15.2067160481318
801	-13.3551933568017
802	-14.1457246015930
803	-13.7481653840001
804	-16.2817036702840
805	-13.9918732256571
806	-16.5643571796727
807	-14.4936581545969
808	-13.2471125872694
809	-14.8953383320370
810	-13.6330621368190
811	-13.9510722647274
812	-14.0519144670228
813	-15.2104098756790
814	-14.2299265215874
815	-14.4042870062668
816	-15.9733637809214
817	-14.3834748030254
818	-14.1339093947777
819	-16.4138148751851
820	-15.2036997147591
821	-15.2512140431762
822	-16.2360933082302
823	-15.3674976803259
824	-14.5209560969949
825	-16.1027934131584
826	-13.7168025350924
827	-13.6668930822644
828	-15.2088632770385
829	-15.3916780195808
830	-14.5739868533245
831	-14.6138082416827
832	-14.3836709383774
833	-15.0728792942935
834	-15.4109807636408
835	-13.8930297781188
836	-13.9348366800581
837	-13.6927051732612
838	-16.4073081800230
839	-15.8367523297181
840	-13.7317998734665
841	-13.4584713237453
842	-15.4923343427658
843	-13.8224314591371
844	-15.7130603244195
845	-16.0867511797139
846	-14.2219808322514
847	-13.6217968582192
848	-15.2934024884714
849	-15.4187476424107
850	-14.0897486334338
851	-13.9347294561519
852	-14.0880429790061
853	-13.9224271614763
854	-14.2773980095830
855	-15.4712317699575
856	-13.9348357166753
857	-14.5972867929953
858	-14.8701448721893
859	-15.7713253932250
860	-13.7340022357025
861	-15.2183664405360
862	-15.9259863517347
863	-14.0519834655804
864	-15.3874904805086
865	-13.8936322757067
866	-16.6090055204045
867	-16.2206376542337
868	-13.6893208364038
869	-14.0818080251692
870	-13.6390380364842
871	-13.8619701160037
872	-13.8111132357703
873	-13.8625917131205
874	-14.0117234497809
875	-13.8492684022141
876	-13.8204852647333
877	-14.4883845393199
878	-16.0443117576648
879	-16.3011065121057
880	-15.6142201474039
881	-16.2484384422665
882	-14.4938993116186
883	-14.0123574965297
884	-14.4334072846405
885	-13.6880384274651
886	-16.1145987791183
887	-15.7216447554153
888	-14.1071236979492
889	-14.0575086474388
890	-16.0567474587609
891	-13.9434817719698
892	-13.9200189394169
893	-13.7667599466324
894	-15.3256964082843
895	-14.0545405437361
896	-14.3239838947507
897	-14.3092979307329
898	-16.2877696670714
899	-14.7002112117909
900	-15.0932798466682
901	-14.2827178722809
902	-14.1122184340264
903	-14.9383664580154
904	-13.8965041334611
905	-14.5238030812963
906	-15.1131126630817
907	-13.6840176247515
908	-13.9205119087225
909	-13.8869689305660
910	-14.3493655626465
911	-14.3765293614811
912	-14.9535473018265
913	-16.0074247882698
914	-16.0009972293487
915	-16.1002071574828
916	-15.8315105976164
917	-14.2200335880280
918	-16.0402835949467
919	-15.9593005595563
920	-14.1470722050333
921	-15.3136818971141
922	-14.3779751538770
923	-14.9402211718926
924	-16.2133808538312
925	-14.6470069399289
926	-14.3607927311872
927	-16.5216353175719
928	-13.8571412003671
929	-14.0821015176595
930	-14.4744620142993
931	-15.9372796792117
932	-14.2481119381950
933	-15.1934838884353
934	-16.3398912615853
935	-15.9467630275298
936	-16.3886013104383
937	-16.5370023870558
938	-13.8360807566725
939	-15.1081079234703
940	-16.6521493221389
941	-16.2459665622419
942	-14.2313718810920
943	-14.2806488069296
944	-16.3633055596932
945	-16.3323060546937
946	-16.4733095422725
947	-15.5128636235205
948	-15.1761778450859
949	-14.0616931849267
950	-16.4885342140702
951	-14.2336486200578
952	-14.0202093516354
953	-14.0820805781388
954	-16.1577489376558
955	-16.3895464075629
956	-16.4335183117892
957	-15.2656634402669
958	-14.2685834115197
959	-14.7783990474265
960	-16.1839349700146
961	-16.4829041410629
962	-15.4165976973821
963	-16.1208487054942
964	-16.8619226331525
965	-16.2734102496041
966	-14.8531291769558
967	-16.2185084380039
968	-14.6618420067710
969	-14.4544134571900
970	-14.0963534132004
971	-16.2936849749648
972	-16.1519227334315
973	-16.5223466007818
974	-14.0143250902494
975	-16.4357114135438
976	-14.3405800980311
977	-16.3812116183177
978	-15.9938186379984
979	-16.7742872037136
980	-16.3539435540940
981	-16.0903028229715
982	-16.2823792069085
983	-14.2824454030037
984	-16.7983284427100
985	-16.3000954134145
986	-17.0112844647264
987	-16.3124094795584
988	-14.3876540587299
989	-16.0103053554483
990	-14.3788131445927
991	-16.7907349073260
992	-16.0902707090120
993	-16.0581918509734
994	-16.5968517039743
995	-16.9840270943514
996	-15.7185760548148
997	-16.9624087711742
998	-16.2999990525347
999	-16.6400723715162
1000	-16.4008973511255
1001	-16.2577560593619
1002	-16.1429303860441
1003	-16.7938371228178
1004	-16.3614228171542
1005	-14.4445264827919
1006	-16.1817420173309
1007	-16.7012242071280
1008	-17.0621886482722
1009	-16.5948434848656
1010	-14.1190689169083
1011	-16.0943615399322
1012	-17.1986388114216
1013	-14.3521062659355
1014	-16.4886728643351
1015	-14.5131779803386
1016	-14.0267178301557
1017	-16.1887407975482
1018	-16.7018722429231
1019	-16.3681806916177
1020	-14.4594066045999
1021	-15.6687700846744
1022	-16.9541442304001
1023	-14.6536298470960
1024	-16.1605899535483
1025	-16.3975865821314
1026	-14.2194465910998
1027	-14.1682352317156
1028	-16.9115670499200
1029	-14.4180148404448
1030	-16.2223762974363
1031	-16.3064735438017
1032	-16.2614815038484
1033	-16.5061961115577
1034	-16.8166974349449
1035	-16.0971526556684
1036	-15.9790489345445
1037	-14.2162104900578
1038	-16.8792695676544
1039	-16.4866689383979
1040	-16.7074444938866
1041	-16.6163679584946
1042	-16.5437549587782
1043	-14.5257241024017
1044	-16.4009781707373
1045	-14.3192916189072
1046	-16.4717916958328
1047	-16.2000756940042
1048	-14.6997424248656
1049	-14.1170648012638
1050	-14.5713194629434
1051	-16.0198819756852
1052	-16.1402864645746
1053	-16.9456979000075
1054	-16.6236096138799
1055	-14.3182343470873
1056	-16.4648094121451
1057	-14.4962107970117
1058	-16.8156619665560
1059	-14.7251276699748
1060	-16.3229485057307
1061	-16.5417812222582
1062	-16.2606371361312
1063	-16.4393687547211
1064	-16.3334375410110
1065	-14.7796569520218
1066	-16.0551520700538
1067	-14.5969725326484
1068	-16.5936153481916
1069	-16.6232744772791
1070	-16.1280237913214
1071	-14.6794364723296
1072	-16.8086486088393
1073	-16.4577655111908
1074	-14.7296930450154
1075	-17.8532673824712
1076	-16.8218697141095
1077	-16.8559685935190
1078	-16.6205647093907
1079	-14.7571793289863
1080	-16.4704271458903
1081	-14.3635136093775
1082	-16.5107065494718
1083	-14.3721851159668
1084	-16.2877084950015
1085	-16.7554779534571
1086	-16.8257949267257
1087	-14.7387206212335
1088	-16.5879602209689
1089	-14.4173039195415
1090	-16.0506688379956
1091	-16.7162600232754
1092	-17.0829705034890
1093	-16.5884726456618
1094	-16.5993019141596
1095	-17.0697830342445
1096	-14.5966626529879
1097	-17.2847130305747
1098	-16.3991579062003
1099	-16.7816460926533
1100	-16.7473932645985
1101	-14.7555053836357
1102	-16.6711786352337
1103	-16.3226373151205
1104	-14.3711534600061
1105	-16.3983493230638
1106	-16.9050030948039
1107	-14.5876082517504
1108	-16.8940057469349
1109	-16.2569570323932
1110	-16.6462657839600
1111	-17.8499786998955
1112	-14.5503525508677
1113	-16.3976139616784
1114	-17.1915857643420
1115	-16.6783499452170
1116	-17.1070557588900
1117	-14.5885879347138
1118	-17.2165839189941
1119	-16.1846217441712
1120	-14.9953214145971
1121	-14.6850301528725
1122	-16.0111064997753
1123	-16.9262907663345
1124	-16.7253384633073
1125	-16.5842184729747
1126	-16.4442036647653
1127	-15.1779982728409
1128	-17.2963865093316
1129	-16.5066754213162
1130	-17.2599586611632
1131	-14.6335788785044
1132	-17.0031407128388
1133	-16.0177640719980
1134	-16.7619291946621
1135	-15.9698770432924
1136	-16.2956292423853
1137	-15.7024266842079
1138	-16.8031494128217
1139	-16.3933418300429
1140	-14.9053148943595
1141	-16.5246366095946
1142	-17.1049507823986
1143	-14.6114148984009
1144	-16.7306862047521
1145	-16.5673971831193
1146	-16.1625944561739
1147	-16.4531233518868
1148	-15.3733971960312
1149	-16.0148262229196
1150	-16.5559488773800
1151	-16.9048548571508
1152	-16.3845665952144
1153	-17.1853405974643
1154	-16.1396329551848
1155	-17.7388783684865
1156	-16.1294566271928
1157	-16.3430033340185
1158	-14.9532271243979
1159	-14.7172027136346
1160	-14.7924970867361
1161	-16.8032256873726
1162	-16.6826473631483
1163	-16.3981901768442
1164	-14.1498044403692
1165	-17.3165638708479
1166	-15.1802589442692
1167	-17.2181473096886
1168	-16.4931175894649
1169	-14.9780547210544
1170	-16.7537109403106
1171	-16.8376957579446
1172	-16.4848193804500
1173	-16.6882063339911
1174	-17.2297102010001
1175	-17.3366496712885
1176	-15.8590656538374
1177	-15.2650331844200
1178	-16.8807052919644
1179	-16.8808650466573
1180	-14.8672664446442
1181	-17.8766128901919
1182	-16.0023488716140
1183	-16.3187981114611
1184	-17.1048816950163
1185	-15.9644416074197
1186	-16.3429936020194
1187	-16.6442430082924
1188	-14.9803314481347
1189	-14.9973638663026
1190	-15.0519813167567
1191	-16.1060266166281
1192	-16.2415678265867
1193	-16.5882346908206
1194	-15.1783265965920
1195	-16.7352953403977
1196	-16.3495975225990
1197	-16.2640142614883
1198	-15.5835839118975
1199	-15.7393207457140
1200	-16.1576046918723
1201	-16.8078883554636
1202	-15.1657266893648
1203	-17.6581160216156
1204	-16.8473167756424
1205	-16.1144351780585
1206	-17.0497847991539
1207	-16.0792333827737
1208	-17.7495777278333
1209	-16.1486099182259
1210	-17.4913401902664
1211	-16.7173702856453
1212	-16.8044762371895
1213	-15.1334686988318
1214	-16.1796332700814
1215	-16.8907202592691
1216	-16.2134434288897
1217	-16.9505691702733
1218	-15.4436741186733
1219	-16.2071468339788
1220	-16.4829198939873
1221	-16.9999855878044
1222	-15.5704397770161
1223	-16.7861715803484
1224	-16.1419993167139
1225	-16.1816627437164
1226	-17.7564672970182
1227	-16.1472280352301
1228	-15.7989984030917
1229	-16.9741715166053
1230	-16.4962537518024
1231	-17.7676300113766
1232	-16.4234760426631
1233	-16.3993415995393
1234	-17.1487649343752
1235	-17.1640696668133
1236	-17.9464395316208
1237	-17.8852249446115
1238	-16.8491641157556
1239	-14.2278114100865
1240	-17.8201067010667
1241	-18.3624124122172
1242	-16.0860576690502
1243	-16.5183951608461
1244	-15.1793017596877
1245	-17.8323852899441
1246	-17.8802761254759
1247	-15.9060040049254
1248	-18.2854838251880
1249	-17.7266572464418
1250	-17.4507539727009
1251	-16.4709653659521
1252	-16.8830640988717
1253	-17.2898290110000
1254	-16.5651037669128
1255	-15.2951711402702
1256	-17.1014663513928
1257	-17.8281513395950
1258	-15.3329947529193
1259	-17.5196100566549
1260	-17.1769034745047
1261	-15.8580091974931
1262	-16.4281186880508
1263	-18.3604566761590
1264	-17.3501170425267
1265	-17.8557171182870
1266	-16.8680258285634
1267	-15.6342517643242
1268	-17.1477023448424
1269	-17.4273336918911
1270	-15.5781838880789
1271	-17.1099909758982
1272	-16.1846973704441
1273	-15.5132395887533
1274	-18.0031687971252
1275	-17.0151768665770
1276	-17.9963448870205
1277	-17.4015768818337
1278	-16.7322417302731
1279	-16.6200952811445
1280	-16.3333338635321
1281	-16.8241238853450
1282	-16.8001037829584
1283	-17.4970219143703
1284	-18.1959051337045
1285	-15.9541542298816
1286	-18.2092218412037
1287	-17.8417078479475
1288	-18.5948352361161
1289	-16.4688148869917
1290	-17.7450900834599
1291	-16.4555210808237
1292	-16.0145368616504
1293	-17.5818389409385
1294	-17.8017928366374
1295	-17.2116314835747
1296	-16.5265226633896
1297	-15.7361249135676
1298	-15.4991772780475
1299	-18.7207855592178
1300	-17.6227889475430
1301	-18.5745670981057
1302	-18.3790921922644
1303	-18.0630677907017
1304	-17.9292480861304
1305	-15.6738690826356
1306	-17.4914720883840
1307	-15.5655471894767
1308	-17.5004552180454
1309	-18.3504599047796
1310	-16.9529760024570
1311	-17.8882839299107
1312	-15.6558043044252
1313	-16.7095169200435
1314	-18.7513916180797
1315	-18.2328103517314
1316	-17.1071706240388
1317	-17.6421331141426
1318	-17.0166994831854
1319	-17.1190468142488
1320	-16.6396496029879
1321	-17.1236938459488
1322	-16.0124162277486
1323	-18.5708854458814
1324	-16.9128508557917
1325	-17.0503429552909
1326	-17.6756712415626
1327	-16.9194489149215
1328	-18.3881255753010
1329	-16.1908303080111
1330	-18.5813469734143
1331	-17.0387805047743
1332	-18.5258632611395
1333	-17.3932879544824
1334	-15.6208716522733
1335	-17.3963250620204
1336	-17.5584818755214
1337	-17.0627891821850
1338	-15.6803967013680
1339	-18.4664970398568
1340	-18.1715468956678
1341	-18.5900309975167
1342	-17.0035578874168
1343	-18.0438554586072
1344	-18.3205474795917
1345	-17.5499013220148
1346	-16.0880763757598
1347	-18.3250134138585
1348	-17.1624768351810
1349	-16.1121225640363
1350	-18.6868713478206
1351	-17.4264315070852
1352	-17.3746387692379
1353	-17.8516399851038
1354	-19.2456680512783
1355	-17.0603951325512
1356	-18.7154706170616
1357	-18.3175278457654
1358	-16.9199435238735
1359	-16.2757592781211
1360	-15.9162695890404
1361	-18.4335550899659
1362	-16.4113724813556
1363	-17.4871594648103
1364	-17.4622529274833
1365	-16.0996498896268
1366	-18.3702143535778
1367	-15.8885158182345
1368	-17.3930099135653
1369	-17.3489712837645
1370	-18.7917961293697
1371	-17.3358031615662
1372	-16.3919167397124
1373	-17.9713197807911
1374	-17.4395721195431
1375	-16.4263846880257
1376	-17.3533784633018
1377	-17.0226661584994
1378	-17.0936274485516
1379	-17.6005910720791
1380	-17.3026094992612
1381	-18.6245216103653
1382	-17.8063023873543
1383	-16.4289376837353
1384	-17.9124311170867
1385	-17.0535543157789
1386	-17.4134984497492
1387	-17.2589582430181
1388	-17.5385256145282
1389	-17.4337760290218
1390	-17.1512040307517
1391	-17.9127351631660
1392	-16.4529946535537
1393	-17.1734103186527
1394	-17.1052104939837
1395	-17.6314448481607
1396	-16.4776695824414
1397	-17.2076795302492
1398	-17.4160096570345
1399	-17.7324094703368
1400	-17.8351872235234
1401	-17.3286133410723
1402	-18.0188230155228
1403	-16.6623046290726
1404	-17.1527688035635
1405	-16.7263634412182
1406	-17.0846917625006
1407	-17.4208625094987
1408	-17.2437788018996
1409	-17.8876517850481
1410	-17.8460295984665
1411	-16.8970894921157
1412	-17.0091231599890
1413	-16.6646523987785
1414	-17.1807958941694
1415	-16.9057499996215
1416	-18.0466376996605
1417	-17.7622429681125
1418	-17.0622504531338
1419	-18.0234237352917
1420	-17.5835334605161
1421	-17.3901296778974
1422	-17.7424048193243
1423	-17.1058320920137
1424	-16.7740346951753
1425	-17.5462758433554
1426	-17.4780415901800
1427	-17.3711175971654
1428	-17.0495949373602
1429	-17.9207000713347
1430	-17.6910405417692
1431	-18.4638141997567
1432	-17.2528444222787
1433	-16.5405142241276
1434	-17.9679750994772
1435	-17.1659683801286
1436	-16.9448603491669
1437	-17.2057208531642
1438	-17.4994472976982
1439	-17.9516797054261
1440	-17.6393439757776
1441	-17.1305595700302
1442	-17.3004945929787
1443	-17.4882825102962
1444	-16.7259026542363
1445	-17.0625438648813
1446	-18.0409034466785
1447	-16.9070136844397
1448	-16.9162525564936
1449	-17.1237596573078
1450	-17.4956876431420
1451	-17.7000624998442
1452	-18.0492581456420
1453	-18.0205078851479
1454	-17.2080098697245
1455	-17.1433027990109
1456	-18.8203216141691
1457	-18.4471952874492
1458	-17.7160053158381
1459	-17.8276837778361
1460	-17.3040427024272
1461	-17.7833940799745
1462	-18.9117481885922
1463	-17.4353719973480
1464	-17.6481366580224
1465	-17.6002316784232
1466	-16.8614272394477
1467	-17.5972246524047
1468	-17.0956895437718
1469	-17.7721306023445
1470	-17.0278894393603
1471	-17.4296668329980
1472	-17.9571194586631
1473	-17.6960297462454
1474	-18.0463730142452
1475	-18.2990233615657
1476	-17.4738081802659
1477	-17.3257796450011
1478	-17.5596114733278
1479	-17.7334896798388
1480	-18.7297879610677
1481	-17.7924887162826
1482	-17.3916459986952
1483	-17.4108452807815
1484	-17.5778801109082
1485	-17.0075438927028
1486	-17.2394104591487
1487	-17.8278337684116
1488	-18.1532756280195
1489	-17.7165427263218
1490	-17.7340324907100
1491	-17.7892381637873
1492	-17.5735433674472
1493	-17.1591647201942
1494	-17.4033034743598
1495	-17.8792814089278
1496	-18.9218339529828
1497	-18.2880540530910
1498	-17.9504141697310
1499	-17.1613779337182
1500	-18.0496868354363
1501	-17.8234501933871
1502	-17.8619306102156
1503	-17.7581297947957
1504	-17.2657650628193
1505	-18.6670735838151
1506	-17.8478223593671
1507	-17.4237017138307
1508	-17.8405414985041
1509	-19.0989962508524
1510	-18.0807968769184
1511	-19.3379889256997
1512	-18.8849478607790
1513	-17.6355755167910
1514	-17.9541917247880
1515	-17.8067575714299
1516	-18.0890000535256
1517	-17.7590579328706
1518	-18.4237928610067
1519	-18.6363612423905
1520	-17.8664524220066
1521	-19.5037896703057
1522	-18.4274975980255
1523	-17.7588230189284
1524	-18.1169943123710
1525	-17.8216617972028
1526	-18.9820397387993
1527	-18.1428747680935
1528	-18.3514900060633
1529	-18.2810642255043
1530	-18.1354945766637
1531	-18.0171889467414
1532	-18.4534680012763
1533	-18.2078145078485
1534	-18.0575794598770
1535	-18.1929949428678
1536	-19.4905324044040
1537	-19.0571809086352
1538	-19.0921338164078
1539	-18.8182472536853
1540	-19.4798698273318
1541	-19.0973746586231
1542	-19.8397409615386
1543	-19.1685082293956
1544	-19.0165808177102
1545	-19.0620932570217
1546	-19.3841078471800
1547	-20.2407310044943
1548	-19.2110647597761
1549	-19.8326641896518
1550	-19.5810488846930
1551	-20.2121650664691
1552	-20.3028391157940
1553	-20.3577384424816
1554	-19.9796291933218
1555	-20.4914146060592
1556	-20.3800935530917
1557	-20.1150694141790
1558	-19.5650280756590
1559	-20.5715239098147
1560	-20.2090275352227
